Can Deep Neural Networks Predict Data Correlations from Column Names?

Recent publications suggest using natural language analysis on database schema elements to guide tuning and profiling efforts. The underlying hypothesis is that state-of-the-art language processing methods, so-called language models, are able to extract information on data properties from schema text. This paper examines that hypothesis in the context of data correlation analysis: is it possible to find column pairs with correlated data by analyzing their names via language models? First, the paper introduces a novel benchmark for data correlation analysis, created by analyzing thousands of Kaggle data sets (and available for download). Second, it uses that data to study the ability of language models to predict correlation, based on column names. The analysis covers different language models, various correlation metrics, and a multitude of accuracy metrics. It pinpoints factors that contribute to successful predictions, such as the length of column names as well as the ratio of words. Finally, \rev{the study analyzes the impact of column types on prediction performance.} The results show that schema text can be a useful source of information and inform future research efforts, targeted at NLP-enhanced database tuning and data profiling.

==> results/dnns/DnnPsAcc.csv <==
"Relative Time (Process)","pearson;0.5;1.0;albert;albert-base-v2;datasep - _step","pearson;0.5;1.0;albert;albert-base-v2;datasep - _step__MIN","pearson;0.5;1.0;albert;albert-base-v2;datasep - _step__MAX","pearson;0.5;1.0;albert;albert-base-v2;datasep - acc","pearson;0.5;1.0;albert;albert-base-v2;datasep - acc__MIN","pearson;0.5;1.0;albert;albert-base-v2;datasep - acc__MAX","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MIN","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MAX","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - acc","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - acc__MIN","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - acc__MAX","pearson;0.5;1.0;bert;bert-base-cased;datasep - _step","pearson;0.5;1.0;bert;bert-base-cased;datasep - _step__MIN","pearson;0.5;1.0;bert;bert-base-cased;datasep - _step__MAX","pearson;0.5;1.0;bert;bert-base-cased;datasep - acc","pearson;0.5;1.0;bert;bert-base-cased;datasep - acc__MIN","pearson;0.5;1.0;bert;bert-base-cased;datasep - acc__MAX","pearson;0.5;1.0;roberta;roberta-base;datasep - _step","pearson;0.5;1.0;roberta;roberta-base;datasep - _step__MIN","pearson;0.5;1.0;roberta;roberta-base;datasep - _step__MAX","pearson;0.5;1.0;roberta;roberta-base;datasep - acc","pearson;0.5;1.0;roberta;roberta-base;datasep - acc__MIN","pearson;0.5;1.0;roberta;roberta-base;datasep - acc__MAX"
"92","","","","","","","9","9","9","0.7661374808606657","0.7661374808606657","0.7661374808606657","","","","","","","","","","","",""
"168","","","","","","","","","","","","","9","9","9","0.7418808929003143","0.7418808929003143","0.7418808929003143","","","","","",""
"174","","","","","","","","","","","","","","","","","","","9","9","9","0.7575952937384157","0.7575952937384157","0.7575952937384157"
"182","","","","","","","20","20","20","0.7785478281892175","0.7785478281892175","0.7785478281892175","","","","","","","","","","","",""
"188","9","9","9","0.7671851075832057","0.7671851075832057","0.7671851075832057","","","","","","","","","","","","","","","","","",""
"270","","","","","","","30","30","30","0.8033685228463212","0.8033685228463212","0.8033685228463212","","","","","","","","","","","",""
"336","","","","","","","","","","","","","20","20","20","0.7911193488596986","0.7911193488596986","0.7911193488596986","","","","","",""
"345","","","","","","","","","","","","","","","","","","","20","20","20","0.7776613748086066","0.7776613748086066","0.7776613748086066"
"359","","","","","","","41","41","41","0.7870900153114675","0.7870900153114675","0.7870900153114675","","","","","","","","","","","",""
"371","20","20","20","0.7563864936739463","0.7563864936739463","0.7563864936739463","","","","","","","","","","","","","","","","","",""
"394","","","","","","","44","44","44","0.8048190829236844","0.8048190829236844","0.8048190829236844","","","","","","","","","","","",""
"467","","","","","","","52","52","52","0.7870900153114675","0.7870900153114675","0.7870900153114675","","","","","","","","","","","",""
"504","","","","","","","","","","","","","30","30","30","0.7826577484084133","0.7826577484084133","0.7826577484084133","","","","","",""
"514","","","","","","","","","","","","","","","","","","","30","30","30","0.7770972681118543","0.7770972681118543","0.7770972681118543"
"553","30","30","30","0.766701587557418","0.766701587557418","0.766701587557418","","","","","","","","","","","","","","","","","",""
"557","","","","","","","63","63","63","0.7908775888468047","0.7908775888468047","0.7908775888468047","","","","","","","","","","","",""
"645","","","","","","","73","73","73","0.7901523088081231","0.7901523088081231","0.7901523088081231","","","","","","","","","","","",""
"669","","","","","","","","","","","","","41","41","41","0.7924893222660971","0.7924893222660971","0.7924893222660971","","","","","",""
"683","","","","","","","","","","","","","","","","","","","41","41","41","0.7871706019824322","0.7871706019824322","0.7871706019824322"
"733","","","","","","","","","","","","","44","44","44","0.7858812152469982","0.7858812152469982","0.7858812152469982","","","","","",""
"735","","","","","","","84","84","84","0.792731082278991","0.792731082278991","0.792731082278991","","","","","","","","","","","",""
"739","41","41","41","0.7534047868482553","0.7534047868482553","0.7534047868482553","","","","","","","","","","","","","","","","","",""
"749","","","","","","","","","","","","","","","","","","","44","44","44","0.7683133209767105","0.7683133209767105","0.7683133209767105"
"785","","","","","","","89","89","89","0.7879764686920784","0.7879764686920784","0.7879764686920784","","","","","","","","","","","",""
"808","44","44","44","0.7530824401643968","0.7530824401643968","0.7530824401643968","","","","","","","","","","","","","","","","","",""
"845","","","","","","","95","95","95","0.7942622290273189","0.7942622290273189","0.7942622290273189","","","","","","","","","","","",""
"871","","","","","","","","","","","","","52","52","52","0.7822548150535902","0.7822548150535902","0.7822548150535902","","","","","",""
"891","","","","","","","","","","","","","","","","","","","52","52","52","0.7913611088725925","0.7913611088725925","0.7913611088725925"
"934","","","","","","","106","106","106","0.7929728422918849","0.7929728422918849","0.7929728422918849","","","","","","","","","","","",""
"965","52","52","52","0.7644451607704086","0.7644451607704086","0.7644451607704086","","","","","","","","","","","","","","","","","",""
"1036","","","","","","","","","","","","","63","63","63","0.7843500684986703","0.7843500684986703","0.7843500684986703","","","","","",""
"1063","","","","","","","","","","","","","","","","","","","63","63","63","0.7659763075187364","0.7659763075187364","0.7659763075187364"
"1147","63","63","63","0.7504230800225643","0.7504230800225643","0.7504230800225643","","","","","","","","","","","","","","","","","",""
"1201","","","","","","","","","","","","","73","73","73","0.7838665484728826","0.7838665484728826","0.7838665484728826","","","","","",""
"1235","","","","","","","","","","","","","","","","","","","73","73","73","0.7914416955435571","0.7914416955435571","0.7914416955435571"
"1330","73","73","73","0.7668627608993472","0.7668627608993472","0.7668627608993472","","","","","","","","","","","","","","","","","",""
"1369","","","","","","","","","","","","","84","84","84","0.7880570553630429","0.7880570553630429","0.7880570553630429","","","","","",""
"1407","","","","","","","","","","","","","","","","","","","84","84","84","0.7941816423563542","0.7941816423563542","0.7941816423563542"
"1456","","","","","","","","","","","","","89","89","89","0.7859618019179627","0.7859618019179627","0.7859618019179627","","","","","",""
"1500","","","","","","","","","","","","","","","","","","","89","89","89","0.794020469014425","0.794020469014425","0.794020469014425"
"1513","84","84","84","0.7701668144088968","0.7701668144088968","0.7701668144088968","","","","","","","","","","","","","","","","","",""
"1569","","","","","","","","","","","","","95","95","95","0.7926504956080265","0.7926504956080265","0.7926504956080265","","","","","",""
"1611","89","89","89","0.7653316141510195","0.7653316141510195","0.7653316141510195","","","","","","","","","","","","","","","","","",""
"1613","","","","","","","","","","","","","","","","","","","95","95","95","0.7994197759690547","0.7994197759690547","0.7994197759690547"
"1736","","","","","","","","","","","","","106","106","106","0.787815295350149","0.787815295350149","0.787815295350149","","","","","",""
"1737","95","95","95","0.7715367878152953","0.7715367878152953","0.7715367878152953","","","","","","","","","","","","","","","","","",""
"1784","","","","","","","","","","","","","","","","","","","106","106","106","0.7885405753888307","0.7885405753888307","0.7885405753888307"
"1922","106","106","106","0.7713756144733661","0.7713756144733661","0.7713756144733661","","","","","","","","","","","","","","","","","",""

==> results/dnns/DnnPsF1.csv <==
"Relative Time (Process)","pearson;0.5;1.0;albert;albert-base-v2;datasep - _step","pearson;0.5;1.0;albert;albert-base-v2;datasep - _step__MIN","pearson;0.5;1.0;albert;albert-base-v2;datasep - _step__MAX","pearson;0.5;1.0;albert;albert-base-v2;datasep - f1","pearson;0.5;1.0;albert;albert-base-v2;datasep - f1__MIN","pearson;0.5;1.0;albert;albert-base-v2;datasep - f1__MAX","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MIN","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MAX","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - f1","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - f1__MIN","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - f1__MAX","pearson;0.5;1.0;bert;bert-base-cased;datasep - _step","pearson;0.5;1.0;bert;bert-base-cased;datasep - _step__MIN","pearson;0.5;1.0;bert;bert-base-cased;datasep - _step__MAX","pearson;0.5;1.0;bert;bert-base-cased;datasep - f1","pearson;0.5;1.0;bert;bert-base-cased;datasep - f1__MIN","pearson;0.5;1.0;bert;bert-base-cased;datasep - f1__MAX","pearson;0.5;1.0;roberta;roberta-base;datasep - _step","pearson;0.5;1.0;roberta;roberta-base;datasep - _step__MIN","pearson;0.5;1.0;roberta;roberta-base;datasep - _step__MAX","pearson;0.5;1.0;roberta;roberta-base;datasep - f1","pearson;0.5;1.0;roberta;roberta-base;datasep - f1__MIN","pearson;0.5;1.0;roberta;roberta-base;datasep - f1__MAX"
"92","","","","","","","9","9","9","0.6932995138448531","0.6932995138448531","0.6932995138448531","","","","","","","","","","","",""
"168","","","","","","","","","","","","","9","9","9","0.6860111753749631","0.6860111753749631","0.6860111753749631","","","","","",""
"174","","","","","","","","","","","","","","","","","","","9","9","9","0.6884193080588358","0.6884193080588358","0.6884193080588358"
"182","","","","","","","20","20","20","0.7125523012552302","0.7125523012552302","0.7125523012552302","","","","","","","","","","","",""
"188","9","9","9","0.6623027469316188","0.6623027469316188","0.6623027469316188","","","","","","","","","","","","","","","","","",""
"270","","","","","","","30","30","30","0.725596041385515","0.725596041385515","0.725596041385515","","","","","","","","","","","",""
"336","","","","","","","","","","","","","20","20","20","0.7123834886817576","0.7123834886817576","0.7123834886817576","","","","","",""
"345","","","","","","","","","","","","","","","","","","","20","20","20","0.7163565333607486","0.7163565333607486","0.7163565333607486"
"359","","","","","","","41","41","41","0.7179158658979287","0.7179158658979287","0.7179158658979287","","","","","","","","","","","",""
"371","20","20","20","0.6850713616001667","0.6850713616001667","0.6850713616001667","","","","","","","","","","","","","","","","","",""
"394","","","","","","","44","44","44","0.7257699275362319","0.7257699275362319","0.7257699275362319","","","","","","","","","","","",""
"467","","","","","","","52","52","52","0.7154856773637734","0.7154856773637734","0.7154856773637734","","","","","","","","","","","",""
"504","","","","","","","","","","","","","30","30","30","0.7158959233119141","0.7158959233119141","0.7158959233119141","","","","","",""
"514","","","","","","","","","","","","","","","","","","","30","30","30","0.718845293758894","0.718845293758894","0.718845293758894"
"553","30","30","30","0.6692562549982862","0.6692562549982862","0.6692562549982862","","","","","","","","","","","","","","","","","",""
"557","","","","","","","63","63","63","0.7165483342435828","0.7165483342435828","0.7165483342435828","","","","","","","","","","","",""
"645","","","","","","","73","73","73","0.7196986006458557","0.7196986006458557","0.7196986006458557","","","","","","","","","","","",""
"669","","","","","","","","","","","","","41","41","41","0.7206855407310988","0.7206855407310988","0.7206855407310988","","","","","",""
"683","","","","","","","","","","","","","","","","","","","41","41","41","0.7246950901699155","0.7246950901699155","0.7246950901699155"
"733","","","","","","","","","","","","","44","44","44","0.7177907594264471","0.7177907594264471","0.7177907594264471","","","","","",""
"735","","","","","","","84","84","84","0.7207383279044516","0.7207383279044516","0.7207383279044516","","","","","","","","","","","",""
"739","41","41","41","0.686988543371522","0.686988543371522","0.686988543371522","","","","","","","","","","","","","","","","","",""
"749","","","","","","","","","","","","","","","","","","","44","44","44","0.7146401985111663","0.7146401985111663","0.7146401985111663"
"785","","","","","","","89","89","89","0.7203741098947817","0.7203741098947817","0.7203741098947817","","","","","","","","","","","",""
"808","44","44","44","0.6929244337542594","0.6929244337542594","0.6929244337542594","","","","","","","","","","","","","","","","","",""
"845","","","","","","","95","95","95","0.722167809337251","0.722167809337251","0.722167809337251","","","","","","","","","","","",""
"871","","","","","","","","","","","","","52","52","52","0.7201739850869925","0.7201739850869925","0.7201739850869925","","","","","",""
"891","","","","","","","","","","","","","","","","","","","52","52","52","0.720982864532816","0.720982864532816","0.720982864532816"
"934","","","","","","","106","106","106","0.7231979312574077","0.7231979312574077","0.7231979312574077","","","","","","","","","","","",""
"965","52","52","52","0.6992488939191275","0.6992488939191275","0.6992488939191275","","","","","","","","","","","","","","","","","",""
"1036","","","","","","","","","","","","","63","63","63","0.7199078919824159","0.7199078919824159","0.7199078919824159","","","","","",""
"1063","","","","","","","","","","","","","","","","","","","63","63","63","0.7150706436420722","0.7150706436420722","0.7150706436420722"
"1147","63","63","63","0.6860618347693868","0.6860618347693868","0.6860618347693868","","","","","","","","","","","","","","","","","",""
"1201","","","","","","","","","","","","","73","73","73","0.7188679245283018","0.7188679245283018","0.7188679245283018","","","","","",""
"1235","","","","","","","","","","","","","","","","","","","73","73","73","0.7284934955937893","0.7284934955937893","0.7284934955937893"
"1330","73","73","73","0.6970363388836529","0.6970363388836529","0.6970363388836529","","","","","","","","","","","","","","","","","",""
"1369","","","","","","","","","","","","","84","84","84","0.7199148029818956","0.7199148029818956","0.7199148029818956","","","","","",""
"1407","","","","","","","","","","","","","","","","","","","84","84","84","0.7301352493660185","0.7301352493660185","0.7301352493660185"
"1456","","","","","","","","","","","","","89","89","89","0.7187036644778649","0.7187036644778649","0.7187036644778649","","","","","",""
"1500","","","","","","","","","","","","","","","","","","","89","89","89","0.728835136855506","0.728835136855506","0.728835136855506"
"1513","84","84","84","0.7056151940545005","0.7056151940545005","0.7056151940545005","","","","","","","","","","","","","","","","","",""
"1569","","","","","","","","","","","","","95","95","95","0.7223481169742095","0.7223481169742095","0.7223481169742095","","","","","",""
"1611","89","89","89","0.7034019148502749","0.7034019148502749","0.7034019148502749","","","","","","","","","","","","","","","","","",""
"1613","","","","","","","","","","","","","","","","","","","95","95","95","0.7289556789720135","0.7289556789720135","0.7289556789720135"
"1736","","","","","","","","","","","","","106","106","106","0.7204586474147999","0.7204586474147999","0.7204586474147999","","","","","",""
"1737","95","95","95","0.702861335289802","0.702861335289802","0.702861335289802","","","","","","","","","","","","","","","","","",""
"1784","","","","","","","","","","","","","","","","","","","106","106","106","0.7271214642262894","0.7271214642262894","0.7271214642262894"
"1922","106","106","106","0.7061017300321144","0.7061017300321144","0.7061017300321144","","","","","","","","","","","","","","","","","",""

==> results/dnns/DnnPsMcc.csv <==
"Relative Time (Process)","pearson;0.5;1.0;albert;albert-base-v2;datasep - _step","pearson;0.5;1.0;albert;albert-base-v2;datasep - _step__MIN","pearson;0.5;1.0;albert;albert-base-v2;datasep - _step__MAX","pearson;0.5;1.0;albert;albert-base-v2;datasep - mcc","pearson;0.5;1.0;albert;albert-base-v2;datasep - mcc__MIN","pearson;0.5;1.0;albert;albert-base-v2;datasep - mcc__MAX","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MIN","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MAX","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - mcc","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - mcc__MIN","pearson;0.5;1.0;distilbert;distilbert-base-cased;datasep - mcc__MAX","pearson;0.5;1.0;bert;bert-base-cased;datasep - _step","pearson;0.5;1.0;bert;bert-base-cased;datasep - _step__MIN","pearson;0.5;1.0;bert;bert-base-cased;datasep - _step__MAX","pearson;0.5;1.0;bert;bert-base-cased;datasep - mcc","pearson;0.5;1.0;bert;bert-base-cased;datasep - mcc__MIN","pearson;0.5;1.0;bert;bert-base-cased;datasep - mcc__MAX","pearson;0.5;1.0;roberta;roberta-base;datasep - _step","pearson;0.5;1.0;roberta;roberta-base;datasep - _step__MIN","pearson;0.5;1.0;roberta;roberta-base;datasep - _step__MAX","pearson;0.5;1.0;roberta;roberta-base;datasep - mcc","pearson;0.5;1.0;roberta;roberta-base;datasep - mcc__MIN","pearson;0.5;1.0;roberta;roberta-base;datasep - mcc__MAX"
"92","","","","","","","9","9","9","0.519067590079111","0.519067590079111","0.519067590079111","","","","","","","","","","","",""
"168","","","","","","","","","","","","","9","9","9","0.5042378637444928","0.5042378637444928","0.5042378637444928","","","","","",""
"174","","","","","","","","","","","","","","","","","","","9","9","9","0.5096895623206493","0.5096895623206493","0.5096895623206493"
"182","","","","","","","20","20","20","0.5500504759525898","0.5500504759525898","0.5500504759525898","","","","","","","","","","","",""
"188","9","9","9","0.48541464346659774","0.48541464346659774","0.48541464346659774","","","","","","","","","","","","","","","","","",""
"270","","","","","","","30","30","30","0.5765671521685278","0.5765671521685278","0.5765671521685278","","","","","","","","","","","",""
"336","","","","","","","","","","","","","20","20","20","0.5542804512220226","0.5542804512220226","0.5542804512220226","","","","","",""
"345","","","","","","","","","","","","","","","","","","","20","20","20","0.5559467676543579","0.5559467676543579","0.5559467676543579"
"359","","","","","","","41","41","41","0.5597975216809912","0.5597975216809912","0.5597975216809912","","","","","","","","","","","",""
"371","20","20","20","0.5045093881955067","0.5045093881955067","0.5045093881955067","","","","","","","","","","","","","","","","","",""
"394","","","","","","","44","44","44","0.5776606615656733","0.5776606615656733","0.5776606615656733","","","","","","","","","","","",""
"467","","","","","","","52","52","52","0.5564321364442945","0.5564321364442945","0.5564321364442945","","","","","","","","","","","",""
"504","","","","","","","","","","","","","30","30","30","0.5558253407215051","0.5558253407215051","0.5558253407215051","","","","","",""
"514","","","","","","","","","","","","","","","","","","","30","30","30","0.5601278383924281","0.5601278383924281","0.5601278383924281"
"553","30","30","30","0.4913843045568139","0.4913843045568139","0.4913843045568139","","","","","","","","","","","","","","","","","",""
"557","","","","","","","63","63","63","0.5592830931331776","0.5592830931331776","0.5592830931331776","","","","","","","","","","","",""
"645","","","","","","","73","73","73","0.5631870932683434","0.5631870932683434","0.5631870932683434","","","","","","","","","","","",""
"669","","","","","","","","","","","","","41","41","41","0.5653187422289284","0.5653187422289284","0.5653187422289284","","","","","",""
"683","","","","","","","","","","","","","","","","","","","41","41","41","0.5699766764179974","0.5699766764179974","0.5699766764179974"
"733","","","","","","","","","","","","","44","44","44","0.559307954565937","0.559307954565937","0.559307954565937","","","","","",""
"735","","","","","","","84","84","84","0.5654777451607087","0.5654777451607087","0.5654777451607087","","","","","","","","","","","",""
"739","41","41","41","0.5066609889982173","0.5066609889982173","0.5066609889982173","","","","","","","","","","","","","","","","","",""
"749","","","","","","","","","","","","","","","","","","","44","44","44","0.5535418639858546","0.5535418639858546","0.5535418639858546"
"785","","","","","","","89","89","89","0.5635421063487164","0.5635421063487164","0.5635421063487164","","","","","","","","","","","",""
"808","44","44","44","0.5161557854074273","0.5161557854074273","0.5161557854074273","","","","","","","","","","","","","","","","","",""
"845","","","","","","","95","95","95","0.5679409842069532","0.5679409842069532","0.5679409842069532","","","","","","","","","","","",""
"871","","","","","","","","","","","","","52","52","52","0.5623890589939226","0.5623890589939226","0.5623890589939226","","","","","",""
"891","","","","","","","","","","","","","","","","","","","52","52","52","0.5653339703694495","0.5653339703694495","0.5653339703694495"
"934","","","","","","","106","106","106","0.5688849910362889","0.5688849910362889","0.5688849910362889","","","","","","","","","","","",""
"965","52","52","52","0.5274031636677781","0.5274031636677781","0.5274031636677781","","","","","","","","","","","","","","","","","",""
"1036","","","","","","","","","","","","","63","63","63","0.5621799333137694","0.5621799333137694","0.5621799333137694","","","","","",""
"1063","","","","","","","","","","","","","","","","","","","63","63","63","0.5548393281068222","0.5548393281068222","0.5548393281068222"
"1147","63","63","63","0.5047446513498459","0.5047446513498459","0.5047446513498459","","","","","","","","","","","","","","","","","",""
"1201","","","","","","","","","","","","","73","73","73","0.5605146625935861","0.5605146625935861","0.5605146625935861","","","","","",""
"1235","","","","","","","","","","","","","","","","","","","73","73","73","0.576354515025846","0.576354515025846","0.576354515025846"
"1330","73","73","73","0.5245706347039797","0.5245706347039797","0.5245706347039797","","","","","","","","","","","","","","","","","",""
"1369","","","","","","","","","","","","","84","84","84","0.562898425749597","0.562898425749597","0.562898425749597","","","","","",""
"1407","","","","","","","","","","","","","","","","","","","84","84","84","0.5792232070911438","0.5792232070911438","0.5792232070911438"
"1456","","","","","","","","","","","","","89","89","89","0.5606543805915022","0.5606543805915022","0.5606543805915022","","","","","",""
"1500","","","","","","","","","","","","","","","","","","","89","89","89","0.5772338572395044","0.5772338572395044","0.5772338572395044"
"1513","84","84","84","0.5381164381201751","0.5381164381201751","0.5381164381201751","","","","","","","","","","","","","","","","","",""
"1569","","","","","","","","","","","","","95","95","95","0.5676166329351088","0.5676166329351088","0.5676166329351088","","","","","",""
"1611","89","89","89","0.5341127204252779","0.5341127204252779","0.5341127204252779","","","","","","","","","","","","","","","","","",""
"1613","","","","","","","","","","","","","","","","","","","95","95","95","0.5788347433660499","0.5788347433660499","0.5788347433660499"
"1736","","","","","","","","","","","","","106","106","106","0.5636282228951138","0.5636282228951138","0.5636282228951138","","","","","",""
"1737","95","95","95","0.534197249292076","0.534197249292076","0.534197249292076","","","","","","","","","","","","","","","","","",""
"1784","","","","","","","","","","","","","","","","","","","106","106","106","0.5739534590470279","0.5739534590470279","0.5739534590470279"
"1922","106","106","106","0.5390401515647932","0.5390401515647932","0.5390401515647932","","","","","","","","","","","","","","","","","",""

==> results/dnns/DnnSmAcc.csv <==
"Relative Time (Process)","spearman;0.5;1.0;albert;albert-base-v2;datasep - _step","spearman;0.5;1.0;albert;albert-base-v2;datasep - _step__MIN","spearman;0.5;1.0;albert;albert-base-v2;datasep - _step__MAX","spearman;0.5;1.0;albert;albert-base-v2;datasep - acc","spearman;0.5;1.0;albert;albert-base-v2;datasep - acc__MIN","spearman;0.5;1.0;albert;albert-base-v2;datasep - acc__MAX","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MIN","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MAX","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - acc","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - acc__MIN","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - acc__MAX","spearman;0.5;1.0;bert;bert-base-cased;datasep - _step","spearman;0.5;1.0;bert;bert-base-cased;datasep - _step__MIN","spearman;0.5;1.0;bert;bert-base-cased;datasep - _step__MAX","spearman;0.5;1.0;bert;bert-base-cased;datasep - acc","spearman;0.5;1.0;bert;bert-base-cased;datasep - acc__MIN","spearman;0.5;1.0;bert;bert-base-cased;datasep - acc__MAX","spearman;0.5;1.0;roberta;roberta-base;datasep - _step","spearman;0.5;1.0;roberta;roberta-base;datasep - _step__MIN","spearman;0.5;1.0;roberta;roberta-base;datasep - _step__MAX","spearman;0.5;1.0;roberta;roberta-base;datasep - acc","spearman;0.5;1.0;roberta;roberta-base;datasep - acc__MIN","spearman;0.5;1.0;roberta;roberta-base;datasep - acc__MAX"
"90","","","","","","","9","9","9","0.7214924651462649","0.7214924651462649","0.7214924651462649","","","","","","","","","","","",""
"168","","","","","","","","","","","","","9","9","9","0.7546135869127246","0.7546135869127246","0.7546135869127246","","","","","",""
"171","","","","","","","","","","","","","","","","","","","9","9","9","0.7291481988879039","0.7291481988879039","0.7291481988879039"
"179","","","","","","","20","20","20","0.7550165202675477","0.7550165202675477","0.7550165202675477","","","","","","","","","","","",""
"187","9","9","9","0.7272947054557176","0.7272947054557176","0.7272947054557176","","","","","","","","","","","","","","","","","",""
"266","","","","","","","30","30","30","0.7708920944475783","0.7708920944475783","0.7708920944475783","","","","","","","","","","","",""
"336","","","","","","","","","","","","","20","20","20","0.7574341203964864","0.7574341203964864","0.7574341203964864","","","","","",""
"339","","","","","","","","","","","","","","","","","","","20","20","20","0.7860423885889274","0.7860423885889274","0.7860423885889274"
"354","","","","","","","41","41","41","0.7605770005641067","0.7605770005641067","0.7605770005641067","","","","","","","","","","","",""
"368","20","20","20","0.7459102264485454","0.7459102264485454","0.7459102264485454","","","","","","","","","","","","","","","","","",""
"389","","","","","","","44","44","44","0.7780643081634298","0.7780643081634298","0.7780643081634298","","","","","","","","","","","",""
"462","","","","","","","52","52","52","0.7572729470545572","0.7572729470545572","0.7572729470545572","","","","","","","","","","","",""
"503","","","","","","","","","","","","","30","30","30","0.7816907083568377","0.7816907083568377","0.7816907083568377","","","","","",""
"508","","","","","","","","","","","","","","","","","","","30","30","30","0.7332581191070997","0.7332581191070997","0.7332581191070997"
"552","","","","","","","63","63","63","0.7648480941252317","0.7648480941252317","0.7648480941252317","","","","","","","","","","","",""
"553","30","30","30","0.7556612136352647","0.7556612136352647","0.7556612136352647","","","","","","","","","","","","","","","","","",""
"640","","","","","","","73","73","73","0.7672656942541703","0.7672656942541703","0.7672656942541703","","","","","","","","","","","",""
"670","","","","","","","","","","","","","41","41","41","0.7712144411314369","0.7712144411314369","0.7712144411314369","","","","","",""
"678","","","","","","","","","","","","","","","","","","","41","41","41","0.7767749214279958","0.7767749214279958","0.7767749214279958"
"728","","","","","","","84","84","84","0.770327987750826","0.770327987750826","0.770327987750826","","","","","","","","","","","",""
"734","","","","","","","","","","","","","44","44","44","0.7731485212345878","0.7731485212345878","0.7731485212345878","","","","","",""
"737","41","41","41","0.7545330002417601","0.7545330002417601","0.7545330002417601","","","","","","","","","","","","","","","","","",""
"744","","","","","","","","","","","","","","","","","","","44","44","44","0.7698444677250382","0.7698444677250382","0.7698444677250382"
"776","","","","","","","89","89","89","0.7743573212990571","0.7743573212990571","0.7743573212990571","","","","","","","","","","","",""
"806","44","44","44","0.7633975340478685","0.7633975340478685","0.7633975340478685","","","","","","","","","","","","","","","","","",""
"835","","","","","","","95","95","95","0.7716979611572246","0.7716979611572246","0.7716979611572246","","","","","","","","","","","",""
"871","","","","","","","","","","","","","52","52","52","0.7822548150535902","0.7822548150535902","0.7822548150535902","","","","","",""
"882","","","","","","","","","","","","","","","","","","","52","52","52","0.7638004674026916","0.7638004674026916","0.7638004674026916"
"924","","","","","","","106","106","106","0.7721008945120477","0.7721008945120477","0.7721008945120477","","","","","","","","","","","",""
"962","52","52","52","0.7496977999838826","0.7496977999838826","0.7496977999838826","","","","","","","","","","","","","","","","","",""
"1039","","","","","","","","","","","","","63","63","63","0.7818518816987671","0.7818518816987671","0.7818518816987671","","","","","",""
"1051","","","","","","","","","","","","","","","","","","","63","63","63","0.7719397211701184","0.7719397211701184","0.7719397211701184"
"1147","63","63","63","0.7732291079055524","0.7732291079055524","0.7732291079055524","","","","","","","","","","","","","","","","","",""
"1205","","","","","","","","","","","","","73","73","73","0.7723426545249416","0.7723426545249416","0.7723426545249416","","","","","",""
"1219","","","","","","","","","","","","","","","","","","","73","73","73","0.7597711338544605","0.7597711338544605","0.7597711338544605"
"1331","73","73","73","0.7610605205898945","0.7610605205898945","0.7610605205898945","","","","","","","","","","","","","","","","","",""
"1372","","","","","","","","","","","","","84","84","84","0.7740349746151987","0.7740349746151987","0.7740349746151987","","","","","",""
"1386","","","","","","","","","","","","","","","","","","","84","84","84","0.7702474010798613","0.7702474010798613","0.7702474010798613"
"1462","","","","","","","","","","","","","89","89","89","0.7743573212990571","0.7743573212990571","0.7743573212990571","","","","","",""
"1475","","","","","","","","","","","","","","","","","","","89","89","89","0.7820130550406963","0.7820130550406963","0.7820130550406963"
"1513","84","84","84","0.7618663872995407","0.7618663872995407","0.7618663872995407","","","","","","","","","","","","","","","","","",""
"1573","","","","","","","","","","","","","95","95","95","0.7712950278024014","0.7712950278024014","0.7712950278024014","","","","","",""
"1588","","","","","","","","","","","","","","","","","","","95","95","95","0.7787895882021114","0.7787895882021114","0.7787895882021114"
"1613","89","89","89","0.7628334273511161","0.7628334273511161","0.7628334273511161","","","","","","","","","","","","","","","","","",""
"1737","","","","","","","","","","","","","106","106","106","0.775888468047385","0.775888468047385","0.775888468047385","","","","","",""
"1738","95","95","95","0.7657345475058426","0.7657345475058426","0.7657345475058426","","","","","","","","","","","","","","","","","",""
"1755","","","","","","","","","","","","","","","","","","","106","106","106","0.7736320412603755","0.7736320412603755","0.7736320412603755"
"1923","106","106","106","0.7639616407446208","0.7639616407446208","0.7639616407446208","","","","","","","","","","","","","","","","","",""

==> results/dnns/DnnSmF1.csv <==
"Relative Time (Process)","spearman;0.5;1.0;albert;albert-base-v2;datasep - _step","spearman;0.5;1.0;albert;albert-base-v2;datasep - _step__MIN","spearman;0.5;1.0;albert;albert-base-v2;datasep - _step__MAX","spearman;0.5;1.0;albert;albert-base-v2;datasep - f1","spearman;0.5;1.0;albert;albert-base-v2;datasep - f1__MIN","spearman;0.5;1.0;albert;albert-base-v2;datasep - f1__MAX","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MIN","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MAX","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - f1","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - f1__MIN","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - f1__MAX","spearman;0.5;1.0;bert;bert-base-cased;datasep - _step","spearman;0.5;1.0;bert;bert-base-cased;datasep - _step__MIN","spearman;0.5;1.0;bert;bert-base-cased;datasep - _step__MAX","spearman;0.5;1.0;bert;bert-base-cased;datasep - f1","spearman;0.5;1.0;bert;bert-base-cased;datasep - f1__MIN","spearman;0.5;1.0;bert;bert-base-cased;datasep - f1__MAX","spearman;0.5;1.0;roberta;roberta-base;datasep - _step","spearman;0.5;1.0;roberta;roberta-base;datasep - _step__MIN","spearman;0.5;1.0;roberta;roberta-base;datasep - _step__MAX","spearman;0.5;1.0;roberta;roberta-base;datasep - f1","spearman;0.5;1.0;roberta;roberta-base;datasep - f1__MIN","spearman;0.5;1.0;roberta;roberta-base;datasep - f1__MAX"
"90","","","","","","","9","9","9","0.6475627167040587","0.6475627167040587","0.6475627167040587","","","","","","","","","","","",""
"168","","","","","","","","","","","","","9","9","9","0.6935694877729698","0.6935694877729698","0.6935694877729698","","","","","",""
"171","","","","","","","","","","","","","","","","","","","9","9","9","0.6915664861888593","0.6915664861888593","0.6915664861888593"
"179","","","","","","","20","20","20","0.6999012833168805","0.6999012833168805","0.6999012833168805","","","","","","","","","","","",""
"187","9","9","9","0.6452086391276997","0.6452086391276997","0.6452086391276997","","","","","","","","","","","","","","","","","",""
"266","","","","","","","30","30","30","0.7084401599835914","0.7084401599835914","0.7084401599835914","","","","","","","","","","","",""
"336","","","","","","","","","","","","","20","20","20","0.7016848364717543","0.7016848364717543","0.7016848364717543","","","","","",""
"339","","","","","","","","","","","","","","","","","","","20","20","20","0.7049016338779593","0.7049016338779593","0.7049016338779593"
"354","","","","","","","41","41","41","0.7086397960184367","0.7086397960184367","0.7086397960184367","","","","","","","","","","","",""
"368","20","20","20","0.688777021024578","0.688777021024578","0.688777021024578","","","","","","","","","","","","","","","","","",""
"389","","","","","","","44","44","44","0.709554946213879","0.709554946213879","0.709554946213879","","","","","","","","","","","",""
"462","","","","","","","52","52","52","0.7109959700633275","0.7109959700633275","0.7109959700633275","","","","","","","","","","","",""
"503","","","","","","","","","","","","","30","30","30","0.7144513544850849","0.7144513544850849","0.7144513544850849","","","","","",""
"508","","","","","","","","","","","","","","","","","","","30","30","30","0.7056731282233683","0.7056731282233683","0.7056731282233683"
"552","","","","","","","63","63","63","0.7092467118373853","0.7092467118373853","0.7092467118373853","","","","","","","","","","","",""
"553","30","30","30","0.6987281399046105","0.6987281399046105","0.6987281399046105","","","","","","","","","","","","","","","","","",""
"640","","","","","","","73","73","73","0.7077514673143088","0.7077514673143088","0.7077514673143088","","","","","","","","","","","",""
"670","","","","","","","","","","","","","41","41","41","0.7086711133914828","0.7086711133914828","0.7086711133914828","","","","","",""
"678","","","","","","","","","","","","","","","","","","","41","41","41","0.718553139605771","0.718553139605771","0.718553139605771"
"728","","","","","","","84","84","84","0.7095393395841826","0.7095393395841826","0.7095393395841826","","","","","","","","","","","",""
"734","","","","","","","","","","","","","44","44","44","0.7081389320891653","0.7081389320891653","0.7081389320891653","","","","","",""
"737","41","41","41","0.7035811599844297","0.7035811599844297","0.7035811599844297","","","","","","","","","","","","","","","","","",""
"744","","","","","","","","","","","","","","","","","","","44","44","44","0.7206026217961259","0.7206026217961259","0.7206026217961259"
"776","","","","","","","89","89","89","0.7110423116615068","0.7110423116615068","0.7110423116615068","","","","","","","","","","","",""
"806","44","44","44","0.7053392211963068","0.7053392211963068","0.7053392211963068","","","","","","","","","","","","","","","","","",""
"835","","","","","","","95","95","95","0.7087488434255166","0.7087488434255166","0.7087488434255166","","","","","","","","","","","",""
"871","","","","","","","","","","","","","52","52","52","0.7122470713525026","0.7122470713525026","0.7122470713525026","","","","","",""
"882","","","","","","","","","","","","","","","","","","","52","52","52","0.7242449901213661","0.7242449901213661","0.7242449901213661"
"924","","","","","","","106","106","106","0.7113107390771743","0.7113107390771743","0.7113107390771743","","","","","","","","","","","",""
"962","52","52","52","0.7039084842707339","0.7039084842707339","0.7039084842707339","","","","","","","","","","","","","","","","","",""
"1039","","","","","","","","","","","","","63","63","63","0.7163365817876978","0.7163365817876978","0.7163365817876978","","","","","",""
"1051","","","","","","","","","","","","","","","","","","","63","63","63","0.716148445336008","0.716148445336008","0.716148445336008"
"1147","63","63","63","0.7113846153846153","0.7113846153846153","0.7113846153846153","","","","","","","","","","","","","","","","","",""
"1205","","","","","","","","","","","","","73","73","73","0.7128189488665243","0.7128189488665243","0.7128189488665243","","","","","",""
"1219","","","","","","","","","","","","","","","","","","","73","73","73","0.7120085015940489","0.7120085015940489","0.7120085015940489"
"1331","73","73","73","0.707102637558036","0.707102637558036","0.707102637558036","","","","","","","","","","","","","","","","","",""
"1372","","","","","","","","","","","","","84","84","84","0.714866788692292","0.714866788692292","0.714866788692292","","","","","",""
"1386","","","","","","","","","","","","","","","","","","","84","84","84","0.7188640173552904","0.7188640173552904","0.7188640173552904"
"1462","","","","","","","","","","","","","89","89","89","0.7181964573268921","0.7181964573268921","0.7181964573268921","","","","","",""
"1475","","","","","","","","","","","","","","","","","","","89","89","89","0.7326282494810715","0.7326282494810715","0.7326282494810715"
"1513","84","84","84","0.7089530188121738","0.7089530188121738","0.7089530188121738","","","","","","","","","","","","","","","","","",""
"1573","","","","","","","","","","","","","95","95","95","0.7139689578713969","0.7139689578713969","0.7139689578713969","","","","","",""
"1588","","","","","","","","","","","","","","","","","","","95","95","95","0.7185481390341434","0.7185481390341434","0.7185481390341434"
"1613","89","89","89","0.7150740633168747","0.7150740633168747","0.7150740633168747","","","","","","","","","","","","","","","","","",""
"1737","","","","","","","","","","","","","106","106","106","0.7158475528762644","0.7158475528762644","0.7158475528762644","","","","","",""
"1738","95","95","95","0.7131721756290085","0.7131721756290085","0.7131721756290085","","","","","","","","","","","","","","","","","",""
"1755","","","","","","","","","","","","","","","","","","","106","106","106","0.7207475892235808","0.7207475892235808","0.7207475892235808"
"1923","106","106","106","0.7130400705398257","0.7130400705398257","0.7130400705398257","","","","","","","","","","","","","","","","","",""

==> results/dnns/DnnSmMcc.csv <==
"Relative Time (Process)","spearman;0.5;1.0;albert;albert-base-v2;datasep - _step","spearman;0.5;1.0;albert;albert-base-v2;datasep - _step__MIN","spearman;0.5;1.0;albert;albert-base-v2;datasep - _step__MAX","spearman;0.5;1.0;albert;albert-base-v2;datasep - mcc","spearman;0.5;1.0;albert;albert-base-v2;datasep - mcc__MIN","spearman;0.5;1.0;albert;albert-base-v2;datasep - mcc__MAX","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MIN","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MAX","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - mcc","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - mcc__MIN","spearman;0.5;1.0;distilbert;distilbert-base-cased;datasep - mcc__MAX","spearman;0.5;1.0;bert;bert-base-cased;datasep - _step","spearman;0.5;1.0;bert;bert-base-cased;datasep - _step__MIN","spearman;0.5;1.0;bert;bert-base-cased;datasep - _step__MAX","spearman;0.5;1.0;bert;bert-base-cased;datasep - mcc","spearman;0.5;1.0;bert;bert-base-cased;datasep - mcc__MIN","spearman;0.5;1.0;bert;bert-base-cased;datasep - mcc__MAX","spearman;0.5;1.0;roberta;roberta-base;datasep - _step","spearman;0.5;1.0;roberta;roberta-base;datasep - _step__MIN","spearman;0.5;1.0;roberta;roberta-base;datasep - _step__MAX","spearman;0.5;1.0;roberta;roberta-base;datasep - mcc","spearman;0.5;1.0;roberta;roberta-base;datasep - mcc__MIN","spearman;0.5;1.0;roberta;roberta-base;datasep - mcc__MAX"
"90","","","","","","","9","9","9","0.4256245623347358","0.4256245623347358","0.4256245623347358","","","","","","","","","","","",""
"168","","","","","","","","","","","","","9","9","9","0.500289815219116","0.500289815219116","0.500289815219116","","","","","",""
"171","","","","","","","","","","","","","","","","","","","9","9","9","0.4899391715243413","0.4899391715243413","0.4899391715243413"
"179","","","","","","","20","20","20","0.5087897388749938","0.5087897388749938","0.5087897388749938","","","","","","","","","","","",""
"187","9","9","9","0.4279443562954249","0.4279443562954249","0.4279443562954249","","","","","","","","","","","","","","","","","",""
"266","","","","","","","30","30","30","0.5276413864634927","0.5276413864634927","0.5276413864634927","","","","","","","","","","","",""
"336","","","","","","","","","","","","","20","20","20","0.5122287570360112","0.5122287570360112","0.5122287570360112","","","","","",""
"339","","","","","","","","","","","","","","","","","","","20","20","20","0.5372078254618043","0.5372078254618043","0.5372078254618043"
"354","","","","","","","41","41","41","0.5231802874359776","0.5231802874359776","0.5231802874359776","","","","","","","","","","","",""
"368","20","20","20","0.48977301187900324","0.48977301187900324","0.48977301187900324","","","","","","","","","","","","","","","","","",""
"389","","","","","","","44","44","44","0.533774134412492","0.533774134412492","0.533774134412492","","","","","","","","","","","",""
"462","","","","","","","52","52","52","0.5259552201051256","0.5259552201051256","0.5259552201051256","","","","","","","","","","","",""
"503","","","","","","","","","","","","","30","30","30","0.5416319620769647","0.5416319620769647","0.5416319620769647","","","","","",""
"508","","","","","","","","","","","","","","","","","","","30","30","30","0.5171194961703278","0.5171194961703278","0.5171194961703278"
"552","","","","","","","63","63","63","0.5256101171976111","0.5256101171976111","0.5256101171976111","","","","","","","","","","","",""
"553","30","30","30","0.5074720469731021","0.5074720469731021","0.5074720469731021","","","","","","","","","","","","","","","","","",""
"640","","","","","","","73","73","73","0.5247797470747688","0.5247797470747688","0.5247797470747688","","","","","","","","","","","",""
"670","","","","","","","","","","","","","41","41","41","0.5281080996678423","0.5281080996678423","0.5281080996678423","","","","","",""
"678","","","","","","","","","","","","","","","","","","","41","41","41","0.543298580390335","0.543298580390335","0.543298580390335"
"728","","","","","","","84","84","84","0.5286433829533025","0.5286433829533025","0.5286433829533025","","","","","","","","","","","",""
"734","","","","","","","","","","","","","44","44","44","0.5287172231862683","0.5287172231862683","0.5287172231862683","","","","","",""
"737","41","41","41","0.5138731321721963","0.5138731321721963","0.5138731321721963","","","","","","","","","","","","","","","","","",""
"744","","","","","","","","","","","","","","","","","","","44","44","44","0.5435953016627408","0.5435953016627408","0.5435953016627408"
"776","","","","","","","89","89","89","0.5328137823050477","0.5328137823050477","0.5328137823050477","","","","","","","","","","","",""
"806","44","44","44","0.5197656569969683","0.5197656569969683","0.5197656569969683","","","","","","","","","","","","","","","","","",""
"835","","","","","","","95","95","95","0.5284924270284951","0.5284924270284951","0.5284924270284951","","","","","","","","","","","",""
"871","","","","","","","","","","","","","52","52","52","0.5398414730788561","0.5398414730788561","0.5398414730788561","","","","","",""
"882","","","","","","","","","","","","","","","","","","","52","52","52","0.5490655151871294","0.5490655151871294","0.5490655151871294"
"924","","","","","","","106","106","106","0.5317970586371112","0.5317970586371112","0.5317970586371112","","","","","","","","","","","",""
"962","52","52","52","0.5132089401011147","0.5132089401011147","0.5132089401011147","","","","","","","","","","","","","","","","","",""
"1039","","","","","","","","","","","","","63","63","63","0.5437572099963343","0.5437572099963343","0.5437572099963343","","","","","",""
"1051","","","","","","","","","","","","","","","","","","","63","63","63","0.5379193208920142","0.5379193208920142","0.5379193208920142"
"1147","63","63","63","0.532531800336915","0.532531800336915","0.532531800336915","","","","","","","","","","","","","","","","","",""
"1205","","","","","","","","","","","","","73","73","73","0.5337929861884319","0.5337929861884319","0.5337929861884319","","","","","",""
"1219","","","","","","","","","","","","","","","","","","","73","73","73","0.5280448387263859","0.5280448387263859","0.5280448387263859"
"1331","73","73","73","0.5211544340403683","0.5211544340403683","0.5211544340403683","","","","","","","","","","","","","","","","","",""
"1372","","","","","","","","","","","","","84","84","84","0.5372436869167349","0.5372436869167349","0.5372436869167349","","","","","",""
"1386","","","","","","","","","","","","","","","","","","","84","84","84","0.541110373733421","0.541110373733421","0.541110373733421"
"1462","","","","","","","","","","","","","89","89","89","0.5417016927983703","0.5417016927983703","0.5417016927983703","","","","","",""
"1475","","","","","","","","","","","","","","","","","","","89","89","89","0.5647689753570188","0.5647689753570188","0.5647689753570188"
"1513","84","84","84","0.5240632538413367","0.5240632538413367","0.5240632538413367","","","","","","","","","","","","","","","","","",""
"1573","","","","","","","","","","","","","95","95","95","0.5347441406034087","0.5347441406034087","0.5347441406034087","","","","","",""
"1588","","","","","","","","","","","","","","","","","","","95","95","95","0.5443574176906733","0.5443574176906733","0.5443574176906733"
"1613","89","89","89","0.5334851723737546","0.5334851723737546","0.5334851723737546","","","","","","","","","","","","","","","","","",""
"1737","","","","","","","","","","","","","106","106","106","0.539449894464861","0.539449894464861","0.539449894464861","","","","","",""
"1738","95","95","95","0.5314234182013713","0.5314234182013713","0.5314234182013713","","","","","","","","","","","","","","","","","",""
"1755","","","","","","","","","","","","","","","","","","","106","106","106","0.5449208397494476","0.5449208397494476","0.5449208397494476"
"1923","106","106","106","0.5306727030689691","0.5306727030689691","0.5306727030689691","","","","","","","","","","","","","","","","","",""

==> results/dnns/DnnTuAcc.csv <==
"Relative Time (Process)","theilsu;0.5;1.0;albert;albert-base-v2;datasep - _step","theilsu;0.5;1.0;albert;albert-base-v2;datasep - _step__MIN","theilsu;0.5;1.0;albert;albert-base-v2;datasep - _step__MAX","theilsu;0.5;1.0;albert;albert-base-v2;datasep - acc","theilsu;0.5;1.0;albert;albert-base-v2;datasep - acc__MIN","theilsu;0.5;1.0;albert;albert-base-v2;datasep - acc__MAX","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MIN","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MAX","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - acc","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - acc__MIN","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - acc__MAX","theilsu;0.5;1.0;bert;bert-base-cased;datasep - _step","theilsu;0.5;1.0;bert;bert-base-cased;datasep - _step__MIN","theilsu;0.5;1.0;bert;bert-base-cased;datasep - _step__MAX","theilsu;0.5;1.0;bert;bert-base-cased;datasep - acc","theilsu;0.5;1.0;bert;bert-base-cased;datasep - acc__MIN","theilsu;0.5;1.0;bert;bert-base-cased;datasep - acc__MAX","theilsu;0.5;1.0;roberta;roberta-base;datasep - _step","theilsu;0.5;1.0;roberta;roberta-base;datasep - _step__MIN","theilsu;0.5;1.0;roberta;roberta-base;datasep - _step__MAX","theilsu;0.5;1.0;roberta;roberta-base;datasep - acc","theilsu;0.5;1.0;roberta;roberta-base;datasep - acc__MIN","theilsu;0.5;1.0;roberta;roberta-base;datasep - acc__MAX"
"179","","","","","","","19","19","19","0.783894449499545","0.783894449499545","0.783894449499545","","","","","","","","","","","",""
"342","","","","","","","","","","","","","19","19","19","0.7956820249813881","0.7956820249813881","0.7956820249813881","","","","","",""
"344","","","","","","","","","","","","","","","","","","","19","19","19","0.7936967491107618","0.7936967491107618","0.7936967491107618"
"358","","","","","","","39","39","39","0.8034990487219786","0.8034990487219786","0.8034990487219786","","","","","","","","","","","",""
"366","19","19","19","0.7364959880883448","0.7364959880883448","0.7364959880883448","","","","","","","","","","","","","","","","","",""
"412","","","","","","","42","42","42","0.8022996112168087","0.8022996112168087","0.8022996112168087","","","","","","","","","","","",""
"572","","","","","","","60","60","60","0.8080486392588303","0.8080486392588303","0.8080486392588303","","","","","","","","","","","",""
"676","","","","","","","","","","","","","39","39","39","0.8093307965919431","0.8093307965919431","0.8093307965919431","","","","","",""
"681","","","","","","","","","","","","","","","","","","","39","39","39","0.8105715940110845","0.8105715940110845","0.8105715940110845"
"733","39","39","39","0.7478699644304739","0.7478699644304739","0.7478699644304739","","","","","","","","","","","","","","","","","",""
"750","","","","","","","80","80","80","0.8106129539250558","0.8106129539250558","0.8106129539250558","","","","","","","","","","","",""
"776","","","","","","","","","","","","","42","42","42","0.8070146414095458","0.8070146414095458","0.8070146414095458","","","","","",""
"784","","","","","","","","","","","","","","","","","","","42","42","42","0.810199354785342","0.810199354785342","0.810199354785342"
"820","","","","","","","85","85","85","0.8104475142691703","0.8104475142691703","0.8104475142691703","","","","","","","","","","","",""
"844","42","42","42","0.7770700636942676","0.7770700636942676","0.7770700636942676","","","","","","","","","","","","","","","","","",""
"969","","","","","","","101","101","101","0.8119778310861113","0.8119778310861113","0.8119778310861113","","","","","","","","","","","",""
"1077","","","","","","","","","","","","","60","60","60","0.815865662999421","0.815865662999421","0.815865662999421","","","","","",""
"1087","","","","","","","","","","","","","","","","","","","60","60","60","0.8123087103978823","0.8123087103978823","0.8123087103978823"
"1146","","","","","","","121","121","121","0.811274712548598","0.811274712548598","0.811274712548598","","","","","","","","","","","",""
"1181","60","60","60","0.7807097361237488","0.7807097361237488","0.7807097361237488","","","","","","","","","","","","","","","","","",""
"1229","","","","","","","128","128","128","0.8121846306559682","0.8121846306559682","0.8121846306559682","","","","","","","","","","","",""
"1361","","","","","","","142","142","142","0.8157002233435354","0.8157002233435354","0.8157002233435354","","","","","","","","","","","",""
"1414","","","","","","","","","","","","","80","80","80","0.811067912978741","0.811067912978741","0.811067912978741","","","","","",""
"1427","","","","","","","","","","","","","","","","","","","80","80","80","0.8166928612788485","0.8166928612788485","0.8166928612788485"
"1538","","","","","","","162","162","162","0.8159897427413351","0.8159897427413351","0.8159897427413351","","","","","","","","","","","",""
"1540","","","","","","","","","","","","","85","85","85","0.8122259905699396","0.8122259905699396","0.8122259905699396","","","","","",""
"1543","80","80","80","0.7903465960790802","0.7903465960790802","0.7903465960790802","","","","","","","","","","","","","","","","","",""
"1558","","","","","","","","","","","","","","","","","","","85","85","85","0.8171064604185623","0.8171064604185623","0.8171064604185623"
"1635","","","","","","","171","171","171","0.8168996608487055","0.8168996608487055","0.8168996608487055","","","","","","","","","","","",""
"1682","85","85","85","0.7874514021010837","0.7874514021010837","0.7874514021010837","","","","","","","","","","","","","","","","","",""
"1756","","","","","","","183","183","183","0.8187194970634462","0.8187194970634462","0.8187194970634462","","","","","","","","","","","",""
"1815","","","","","","","","","","","","","101","101","101","0.8175200595582761","0.8175200595582761","0.8175200595582761","","","","","",""
"1839","","","","","","","","","","","","","","","","","","","101","101","101","0.8204979733642154","0.8204979733642154","0.8204979733642154"
"1931","","","","","","","203","203","203","0.8175200595582761","0.8175200595582761","0.8175200595582761","","","","","","","","","","","",""
"1993","101","101","101","0.7950616262718173","0.7950616262718173","0.7950616262718173","","","","","","","","","","","","","","","","","",""
"2148","","","","","","","","","","","","","121","121","121","0.8192985358590454","0.8192985358590454","0.8192985358590454","","","","","",""
"2177","","","","","","","","","","","","","","","","","","","121","121","121","0.8151625444619075","0.8151625444619075","0.8151625444619075"
"2295","","","","","","","","","","","","","128","128","128","0.8168583009347341","0.8168583009347341","0.8168583009347341","","","","","",""
"2328","","","","","","","","","","","","","","","","","","","128","128","128","0.8187608569774175","0.8187608569774175","0.8187608569774175"
"2355","121","121","121","0.7941103482504757","0.7941103482504757","0.7941103482504757","","","","","","","","","","","","","","","","","",""
"2523","128","128","128","0.7982463396476135","0.7982463396476135","0.7982463396476135","","","","","","","","","","","","","","","","","",""
"2546","","","","","","","","","","","","","142","142","142","0.8149557448920506","0.8149557448920506","0.8149557448920506","","","","","",""
"2583","","","","","","","","","","","","","","","","","","","142","142","142","0.8182231780957896","0.8182231780957896","0.8182231780957896"
"2806","142","142","142","0.8010588137976673","0.8010588137976673","0.8010588137976673","","","","","","","","","","","","","","","","","",""
"2878","","","","","","","","","","","","","162","162","162","0.8196294151708164","0.8196294151708164","0.8196294151708164","","","","","",""
"2919","","","","","","","","","","","","","","","","","","","162","162","162","0.8204152535362726","0.8204152535362726","0.8204152535362726"
"3056","","","","","","","","","","","","","171","171","171","0.817395979816362","0.817395979816362","0.817395979816362","","","","","",""
"3096","","","","","","","","","","","","","","","","","","","171","171","171","0.8188849367193316","0.8188849367193316","0.8188849367193316"
"3168","162","162","162","0.7981222599056994","0.7981222599056994","0.7981222599056994","","","","","","","","","","","","","","","","","",""
"3279","","","","","","","","","","","","","183","183","183","0.8183472578377037","0.8183472578377037","0.8183472578377037","","","","","",""
"3322","","","","","","","","","","","","","","","","","","","183","183","183","0.8197534949127305","0.8197534949127305","0.8197534949127305"
"3359","171","171","171","0.8007279344858963","0.8007279344858963","0.8007279344858963","","","","","","","","","","","","","","","","","",""
"3609","","","","","","","","","","","","","203","203","203","0.8184299776656464","0.8184299776656464","0.8184299776656464","","","","","",""
"3614","183","183","183","0.8027545702704938","0.8027545702704938","0.8027545702704938","","","","","","","","","","","","","","","","","",""
"3659","","","","","","","","","","","","","","","","","","","203","203","203","0.8214078914715858","0.8214078914715858","0.8214078914715858"
"3976","203","203","203","0.8020928116469518","0.8020928116469518","0.8020928116469518","","","","","","","","","","","","","","","","","",""

==> results/dnns/DnnTuF1.csv <==
"Relative Time (Process)","theilsu;0.5;1.0;albert;albert-base-v2;datasep - _step","theilsu;0.5;1.0;albert;albert-base-v2;datasep - _step__MIN","theilsu;0.5;1.0;albert;albert-base-v2;datasep - _step__MAX","theilsu;0.5;1.0;albert;albert-base-v2;datasep - f1","theilsu;0.5;1.0;albert;albert-base-v2;datasep - f1__MIN","theilsu;0.5;1.0;albert;albert-base-v2;datasep - f1__MAX","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MIN","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MAX","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - f1","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - f1__MIN","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - f1__MAX","theilsu;0.5;1.0;bert;bert-base-cased;datasep - _step","theilsu;0.5;1.0;bert;bert-base-cased;datasep - _step__MIN","theilsu;0.5;1.0;bert;bert-base-cased;datasep - _step__MAX","theilsu;0.5;1.0;bert;bert-base-cased;datasep - f1","theilsu;0.5;1.0;bert;bert-base-cased;datasep - f1__MIN","theilsu;0.5;1.0;bert;bert-base-cased;datasep - f1__MAX","theilsu;0.5;1.0;roberta;roberta-base;datasep - _step","theilsu;0.5;1.0;roberta;roberta-base;datasep - _step__MIN","theilsu;0.5;1.0;roberta;roberta-base;datasep - _step__MAX","theilsu;0.5;1.0;roberta;roberta-base;datasep - f1","theilsu;0.5;1.0;roberta;roberta-base;datasep - f1__MIN","theilsu;0.5;1.0;roberta;roberta-base;datasep - f1__MAX"
"179","","","","","","","19","19","19","0.7993702722420611","0.7993702722420611","0.7993702722420611","","","","","","","","","","","",""
"342","","","","","","","","","","","","","19","19","19","0.8163022460211216","0.8163022460211216","0.8163022460211216","","","","","",""
"344","","","","","","","","","","","","","","","","","","","19","19","19","0.8147653000594177","0.8147653000594177","0.8147653000594177"
"358","","","","","","","39","39","39","0.8208454315773598","0.8208454315773598","0.8208454315773598","","","","","","","","","","","",""
"366","19","19","19","0.7390111015525788","0.7390111015525788","0.7390111015525788","","","","","","","","","","","","","","","","","",""
"412","","","","","","","42","42","42","0.8203547805171376","0.8203547805171376","0.8203547805171376","","","","","","","","","","","",""
"572","","","","","","","60","60","60","0.8218357710468732","0.8218357710468732","0.8218357710468732","","","","","","","","","","","",""
"676","","","","","","","","","","","","","39","39","39","0.8263130133373521","0.8263130133373521","0.8263130133373521","","","","","",""
"681","","","","","","","","","","","","","","","","","","","39","39","39","0.826396785687211","0.826396785687211","0.826396785687211"
"733","39","39","39","0.7474521501367141","0.7474521501367141","0.7474521501367141","","","","","","","","","","","","","","","","","",""
"750","","","","","","","80","80","80","0.8299097358939118","0.8299097358939118","0.8299097358939118","","","","","","","","","","","",""
"776","","","","","","","","","","","","","42","42","42","0.8273514393546955","0.8273514393546955","0.8273514393546955","","","","","",""
"784","","","","","","","","","","","","","","","","","","","42","42","42","0.8282238442822385","0.8282238442822385","0.8282238442822385"
"820","","","","","","","85","85","85","0.8271674774672853","0.8271674774672853","0.8271674774672853","","","","","","","","","","","",""
"844","42","42","42","0.8062266321541558","0.8062266321541558","0.8062266321541558","","","","","","","","","","","","","","","","","",""
"969","","","","","","","101","101","101","0.8319905388424865","0.8319905388424865","0.8319905388424865","","","","","","","","","","","",""
"1077","","","","","","","","","","","","","60","60","60","0.8305291206699658","0.8305291206699658","0.8305291206699658","","","","","",""
"1087","","","","","","","","","","","","","","","","","","","60","60","60","0.8255822891844108","0.8255822891844108","0.8255822891844108"
"1146","","","","","","","121","121","121","0.8293631502187652","0.8293631502187652","0.8293631502187652","","","","","","","","","","","",""
"1181","60","60","60","0.7993338884263114","0.7993338884263114","0.7993338884263114","","","","","","","","","","","","","","","","","",""
"1229","","","","","","","128","128","128","0.8305280835976862","0.8305280835976862","0.8305280835976862","","","","","","","","","","","",""
"1361","","","","","","","142","142","142","0.8363569592361365","0.8363569592361365","0.8363569592361365","","","","","","","","","","","",""
"1414","","","","","","","","","","","","","80","80","80","0.8335883424408015","0.8335883424408015","0.8335883424408015","","","","","",""
"1427","","","","","","","","","","","","","","","","","","","80","80","80","0.838801192987561","0.838801192987561","0.838801192987561"
"1538","","","","","","","162","162","162","0.8357757188734266","0.8357757188734266","0.8357757188734266","","","","","","","","","","","",""
"1540","","","","","","","","","","","","","85","85","85","0.8321378392368558","0.8321378392368558","0.8321378392368558","","","","","",""
"1543","80","80","80","0.8073868602044306","0.8073868602044306","0.8073868602044306","","","","","","","","","","","","","","","","","",""
"1558","","","","","","","","","","","","","","","","","","","85","85","85","0.835417597141581","0.835417597141581","0.835417597141581"
"1635","","","","","","","171","171","171","0.8375114699944944","0.8375114699944944","0.8375114699944944","","","","","","","","","","","",""
"1682","85","85","85","0.8177724194177511","0.8177724194177511","0.8177724194177511","","","","","","","","","","","","","","","","","",""
"1756","","","","","","","183","183","183","0.836082127229889","0.836082127229889","0.836082127229889","","","","","","","","","","","",""
"1815","","","","","","","","","","","","","101","101","101","0.8333711005362943","0.8333711005362943","0.8333711005362943","","","","","",""
"1839","","","","","","","","","","","","","","","","","","","101","101","101","0.837270341207349","0.837270341207349","0.837270341207349"
"1931","","","","","","","203","203","203","0.8371354743447766","0.8371354743447766","0.8371354743447766","","","","","","","","","","","",""
"1993","101","101","101","0.8169357520227583","0.8169357520227583","0.8169357520227583","","","","","","","","","","","","","","","","","",""
"2148","","","","","","","","","","","","","121","121","121","0.8362995990857656","0.8362995990857656","0.8362995990857656","","","","","",""
"2177","","","","","","","","","","","","","","","","","","","121","121","121","0.8321880515189065","0.8321880515189065","0.8321880515189065"
"2295","","","","","","","","","","","","","128","128","128","0.8322727272727272","0.8322727272727272","0.8322727272727272","","","","","",""
"2328","","","","","","","","","","","","","","","","","","","128","128","128","0.8371851081221668","0.8371851081221668","0.8371851081221668"
"2355","121","121","121","0.8113107421726934","0.8113107421726934","0.8113107421726934","","","","","","","","","","","","","","","","","",""
"2523","128","128","128","0.8172212230215828","0.8172212230215828","0.8172212230215828","","","","","","","","","","","","","","","","","",""
"2546","","","","","","","","","","","","","142","142","142","0.8307482787319361","0.8307482787319361","0.8307482787319361","","","","","",""
"2583","","","","","","","","","","","","","","","","","","","142","142","142","0.8355841532303319","0.8355841532303319","0.8355841532303319"
"2806","142","142","142","0.824208756669834","0.824208756669834","0.824208756669834","","","","","","","","","","","","","","","","","",""
"2878","","","","","","","","","","","","","162","162","162","0.8378267821947863","0.8378267821947863","0.8378267821947863","","","","","",""
"2919","","","","","","","","","","","","","","","","","","","162","162","162","0.838093817585204","0.838093817585204","0.838093817585204"
"3056","","","","","","","","","","","","","171","171","171","0.8366448366448367","0.8366448366448367","0.8366448366448367","","","","","",""
"3096","","","","","","","","","","","","","","","","","","","171","171","171","0.8360232166260999","0.8360232166260999","0.8360232166260999"
"3168","162","162","162","0.8166760563380282","0.8166760563380282","0.8166760563380282","","","","","","","","","","","","","","","","","",""
"3279","","","","","","","","","","","","","183","183","183","0.8371282355558851","0.8371282355558851","0.8371282355558851","","","","","",""
"3322","","","","","","","","","","","","","","","","","","","183","183","183","0.8368034751348113","0.8368034751348113","0.8368034751348113"
"3359","171","171","171","0.8244041110868139","0.8244041110868139","0.8244041110868139","","","","","","","","","","","","","","","","","",""
"3609","","","","","","","","","","","","","203","203","203","0.8361451179456555","0.8361451179456555","0.8361451179456555","","","","","",""
"3614","183","183","183","0.826827408402629","0.826827408402629","0.826827408402629","","","","","","","","","","","","","","","","","",""
"3659","","","","","","","","","","","","","","","","","","","203","203","203","0.8398843073272027","0.8398843073272027","0.8398843073272027"
"3976","203","203","203","0.8247958697960529","0.8247958697960529","0.8247958697960529","","","","","","","","","","","","","","","","","",""

==> results/dnns/DnnTuMcc.csv <==
"Relative Time (Process)","theilsu;0.5;1.0;albert;albert-base-v2;datasep - _step","theilsu;0.5;1.0;albert;albert-base-v2;datasep - _step__MIN","theilsu;0.5;1.0;albert;albert-base-v2;datasep - _step__MAX","theilsu;0.5;1.0;albert;albert-base-v2;datasep - mcc","theilsu;0.5;1.0;albert;albert-base-v2;datasep - mcc__MIN","theilsu;0.5;1.0;albert;albert-base-v2;datasep - mcc__MAX","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MIN","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - _step__MAX","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - mcc","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - mcc__MIN","theilsu;0.5;1.0;distilbert;distilbert-base-cased;datasep - mcc__MAX","theilsu;0.5;1.0;bert;bert-base-cased;datasep - _step","theilsu;0.5;1.0;bert;bert-base-cased;datasep - _step__MIN","theilsu;0.5;1.0;bert;bert-base-cased;datasep - _step__MAX","theilsu;0.5;1.0;bert;bert-base-cased;datasep - mcc","theilsu;0.5;1.0;bert;bert-base-cased;datasep - mcc__MIN","theilsu;0.5;1.0;bert;bert-base-cased;datasep - mcc__MAX","theilsu;0.5;1.0;roberta;roberta-base;datasep - _step","theilsu;0.5;1.0;roberta;roberta-base;datasep - _step__MIN","theilsu;0.5;1.0;roberta;roberta-base;datasep - _step__MAX","theilsu;0.5;1.0;roberta;roberta-base;datasep - mcc","theilsu;0.5;1.0;roberta;roberta-base;datasep - mcc__MIN","theilsu;0.5;1.0;roberta;roberta-base;datasep - mcc__MAX"
"179","","","","","","","19","19","19","0.5681389594777473","0.5681389594777473","0.5681389594777473","","","","","","","","","","","",""
"342","","","","","","","","","","","","","19","19","19","0.5862516949649239","0.5862516949649239","0.5862516949649239","","","","","",""
"344","","","","","","","","","","","","","","","","","","","19","19","19","0.582053127156613","0.582053127156613","0.582053127156613"
"358","","","","","","","39","39","39","0.604169517867174","0.604169517867174","0.604169517867174","","","","","","","","","","","",""
"366","19","19","19","0.4911715746223849","0.4911715746223849","0.4911715746223849","","","","","","","","","","","","","","","","","",""
"412","","","","","","","42","42","42","0.6011962022731636","0.6011962022731636","0.6011962022731636","","","","","","","","","","","",""
"572","","","","","","","60","60","60","0.6167787805305753","0.6167787805305753","0.6167787805305753","","","","","","","","","","","",""
"676","","","","","","","","","","","","","39","39","39","0.6158066969649058","0.6158066969649058","0.6158066969649058","","","","","",""
"681","","","","","","","","","","","","","","","","","","","39","39","39","0.6193540470886707","0.6193540470886707","0.6193540470886707"
"733","39","39","39","0.5182798286545682","0.5182798286545682","0.5182798286545682","","","","","","","","","","","","","","","","","",""
"750","","","","","","","80","80","80","0.6163623177323555","0.6163623177323555","0.6163623177323555","","","","","","","","","","","",""
"776","","","","","","","","","","","","","42","42","42","0.6086079963005394","0.6086079963005394","0.6086079963005394","","","","","",""
"784","","","","","","","","","","","","","","","","","","","42","42","42","0.6165566039128226","0.6165566039128226","0.6165566039128226"
"820","","","","","","","85","85","85","0.6182183857944059","0.6182183857944059","0.6182183857944059","","","","","","","","","","","",""
"844","42","42","42","0.5452847711843731","0.5452847711843731","0.5452847711843731","","","","","","","","","","","","","","","","","",""
"969","","","","","","","101","101","101","0.6185451863000551","0.6185451863000551","0.6185451863000551","","","","","","","","","","","",""
"1077","","","","","","","","","","","","","60","60","60","0.6308267706487954","0.6308267706487954","0.6308267706487954","","","","","",""
"1087","","","","","","","","","","","","","","","","","","","60","60","60","0.625623444104982","0.625623444104982","0.625623444104982"
"1146","","","","","","","121","121","121","0.618592064755172","0.618592064755172","0.618592064755172","","","","","","","","","","","",""
"1181","60","60","60","0.5587948107415199","0.5587948107415199","0.5587948107415199","","","","","","","","","","","","","","","","","",""
"1229","","","","","","","128","128","128","0.6201526795228478","0.6201526795228478","0.6201526795228478","","","","","","","","","","","",""
"1361","","","","","","","142","142","142","0.6254930150227811","0.6254930150227811","0.6254930150227811","","","","","","","","","","","",""
"1414","","","","","","","","","","","","","80","80","80","0.6154689307811065","0.6154689307811065","0.6154689307811065","","","","","",""
"1427","","","","","","","","","","","","","","","","","","","80","80","80","0.6268413423386093","0.6268413423386093","0.6268413423386093"
"1538","","","","","","","162","162","162","0.6265588355145103","0.6265588355145103","0.6265588355145103","","","","","","","","","","","",""
"1540","","","","","","","","","","","","","85","85","85","0.6190964214923067","0.6190964214923067","0.6190964214923067","","","","","",""
"1543","80","80","80","0.5789963351757841","0.5789963351757841","0.5789963351757841","","","","","","","","","","","","","","","","","",""
"1558","","","","","","","","","","","","","","","","","","","85","85","85","0.6297612995943584","0.6297612995943584","0.6297612995943584"
"1635","","","","","","","171","171","171","0.6278846553456183","0.6278846553456183","0.6278846553456183","","","","","","","","","","","",""
"1682","85","85","85","0.5663076607350274","0.5663076607350274","0.5663076607350274","","","","","","","","","","","","","","","","","",""
"1756","","","","","","","183","183","183","0.6336644031622655","0.6336644031622655","0.6336644031622655","","","","","","","","","","","",""
"1815","","","","","","","","","","","","","101","101","101","0.6327497351839999","0.6327497351839999","0.6327497351839999","","","","","",""
"1839","","","","","","","","","","","","","","","","","","","101","101","101","0.6376305889851289","0.6376305889851289","0.6376305889851289"
"1931","","","","","","","203","203","203","0.6296682586156993","0.6296682586156993","0.6296682586156993","","","","","","","","","","","",""
"1993","101","101","101","0.5841872478839886","0.5841872478839886","0.5841872478839886","","","","","","","","","","","","","","","","","",""
"2148","","","","","","","","","","","","","121","121","121","0.6351014571173259","0.6351014571173259","0.6351014571173259","","","","","",""
"2177","","","","","","","","","","","","","","","","","","","121","121","121","0.627062072417823","0.627062072417823","0.627062072417823"
"2295","","","","","","","","","","","","","128","128","128","0.6319225528467358","0.6319225528467358","0.6319225528467358","","","","","",""
"2328","","","","","","","","","","","","","","","","","","","128","128","128","0.6329024398586521","0.6329024398586521","0.6329024398586521"
"2355","121","121","121","0.5861269697435418","0.5861269697435418","0.5861269697435418","","","","","","","","","","","","","","","","","",""
"2523","128","128","128","0.592531978101918","0.592531978101918","0.592531978101918","","","","","","","","","","","","","","","","","",""
"2546","","","","","","","","","","","","","142","142","142","0.6278559676817339","0.6278559676817339","0.6278559676817339","","","","","",""
"2583","","","","","","","","","","","","","","","","","","","142","142","142","0.6327021886549544","0.6327021886549544","0.6327021886549544"
"2806","142","142","142","0.5953131351506765","0.5953131351506765","0.5953131351506765","","","","","","","","","","","","","","","","","",""
"2878","","","","","","","","","","","","","162","162","162","0.6347653741966114","0.6347653741966114","0.6347653741966114","","","","","",""
"2919","","","","","","","","","","","","","","","","","","","162","162","162","0.6366990164799582","0.6366990164799582","0.6366990164799582"
"3056","","","","","","","","","","","","","171","171","171","0.6296589506675376","0.6296589506675376","0.6296589506675376","","","","","",""
"3096","","","","","","","","","","","","","","","","","","","171","171","171","0.6341787427331839","0.6341787427331839","0.6341787427331839"
"3168","162","162","162","0.5926504517546254","0.5926504517546254","0.5926504517546254","","","","","","","","","","","","","","","","","",""
"3279","","","","","","","","","","","","","183","183","183","0.6318384459111877","0.6318384459111877","0.6318384459111877","","","","","",""
"3322","","","","","","","","","","","","","","","","","","","183","183","183","0.6359408366719411","0.6359408366719411","0.6359408366719411"
"3359","171","171","171","0.594429099543728","0.594429099543728","0.594429099543728","","","","","","","","","","","","","","","","","",""
"3609","","","","","","","","","","","","","203","203","203","0.6328082584574274","0.6328082584574274","0.6328082584574274","","","","","",""
"3614","183","183","183","0.5983215112932904","0.5983215112932904","0.5983215112932904","","","","","","","","","","","","","","","","","",""
"3659","","","","","","","","","","","","","","","","","","","203","203","203","0.6380340132001282","0.6380340132001282","0.6380340132001282"
"3976","203","203","203","0.5975710053814842","0.5975710053814842","0.5975710053814842","","","","","","","","","","","","","","","","","",""

==> results/gpmcc.csv <==
"Relative Time (Process)","C:theilsumin1:0.5max2:1.0 - _step","C:theilsumin1:0.5max2:1.0 - _step__MIN","C:theilsumin1:0.5max2:1.0 - _step__MAX","C:theilsumin1:0.5max2:1.0 - mcc","C:theilsumin1:0.5max2:1.0 - mcc__MIN","C:theilsumin1:0.5max2:1.0 - mcc__MAX","C:spearmanmin1:0.5max2:1.0 - _step","C:spearmanmin1:0.5max2:1.0 - _step__MIN","C:spearmanmin1:0.5max2:1.0 - _step__MAX","C:spearmanmin1:0.5max2:1.0 - mcc","C:spearmanmin1:0.5max2:1.0 - mcc__MIN","C:spearmanmin1:0.5max2:1.0 - mcc__MAX","C:pearsonmin1:0.5max2:1.0 - _step","C:pearsonmin1:0.5max2:1.0 - _step__MIN","C:pearsonmin1:0.5max2:1.0 - _step__MAX","C:pearsonmin1:0.5max2:1.0 - mcc","C:pearsonmin1:0.5max2:1.0 - mcc__MIN","C:pearsonmin1:0.5max2:1.0 - mcc__MAX"
"171","","","","","","","9","9","9","0.4936919556436579","0.4936919556436579","0.4936919556436579","","","","","",""
"172","","","","","","","","","","","","","9","9","9","0.5152064938024072","0.5152064938024072","0.5152064938024072"
"174","","","","","","","","","","","","","9","9","9","0.5222903952900053","0.5222903952900053","0.5222903952900053"
"336","19","19","19","0.5724252240893406","0.5724252240893406","0.5724252240893406","","","","","","","","","","","",""
"341","","","","","","","","","","","","","20","20","20","0.549227566143565","0.549227566143565","0.549227566143565"
"343","","","","","","","20","20","20","0.5175435630898971","0.5175435630898971","0.5175435630898971","","","","","",""
"345","","","","","","","","","","","","","20","20","20","0.5449912959492933","0.5449912959492933","0.5449912959492933"
"510","","","","","","","","","","","","","30","30","30","0.5552796388735793","0.5552796388735793","0.5552796388735793"
"512","","","","","","","30","30","30","0.5202877182951942","0.5202877182951942","0.5202877182951942","","","","","",""
"514","","","","","","","","","","","","","30","30","30","0.5842194787304681","0.5842194787304681","0.5842194787304681"
"672","39","39","39","0.6001441263906433","0.6001441263906433","0.6001441263906433","","","","","","","","","","","",""
"677","","","","","","","","","","","","","41","41","41","0.560171301502286","0.560171301502286","0.560171301502286"
"682","","","","","","","41","41","41","0.5327767739962003","0.5327767739962003","0.5327767739962003","","","","","",""
"685","","","","","","","","","","","","","41","41","41","0.5741950174126583","0.5741950174126583","0.5741950174126583"
"740","","","","","","","","","","","","","44","44","44","0.5613608951341273","0.5613608951341273","0.5613608951341273"
"743","","","","","","","44","44","44","0.5407170037258494","0.5407170037258494","0.5407170037258494","","","","","",""
"747","","","","","","","","","","","","","44","44","44","0.58018110955097","0.58018110955097","0.58018110955097"
"767","42","42","42","0.5937132335887825","0.5937132335887825","0.5937132335887825","","","","","","","","","","","",""
"883","","","","","","","","","","","","","52","52","52","0.5516095354178282","0.5516095354178282","0.5516095354178282"
"884","","","","","","","52","52","52","0.5418933811368079","0.5418933811368079","0.5418933811368079","","","","","",""
"889","","","","","","","","","","","","","52","52","52","0.5713427567476098","0.5713427567476098","0.5713427567476098"
"1052","","","","","","","","","","","","","63","63","63","0.5655929754646823","0.5655929754646823","0.5655929754646823"
"1053","","","","","","","63","63","63","0.5369955457257704","0.5369955457257704","0.5369955457257704","","","","","",""
"1059","","","","","","","","","","","","","63","63","63","0.5776638732176221","0.5776638732176221","0.5776638732176221"
"1074","60","60","60","0.6074643439378988","0.6074643439378988","0.6074643439378988","","","","","","","","","","","",""
"1222","","","","","","","","","","","","","73","73","73","0.5658072259036355","0.5658072259036355","0.5658072259036355"
"1224","","","","","","","73","73","73","0.5440919967202971","0.5440919967202971","0.5440919967202971","","","","","",""
"1228","","","","","","","","","","","","","73","73","73","0.5737493597057358","0.5737493597057358","0.5737493597057358"
"1393","","","","","","","","","","","","","84","84","84","0.5690906026339229","0.5690906026339229","0.5690906026339229"
"1395","","","","","","","84","84","84","0.5475403997045938","0.5475403997045938","0.5475403997045938","","","","","",""
"1397","","","","","","","","","","","","","84","84","84","0.5773191027578354","0.5773191027578354","0.5773191027578354"
"1411","80","80","80","0.6121404258697166","0.6121404258697166","0.6121404258697166","","","","","","","","","","","",""
"1481","","","","","","","","","","","","","89","89","89","0.5738746259673695","0.5738746259673695","0.5738746259673695"
"1483","","","","","","","89","89","89","0.5492175596524196","0.5492175596524196","0.5492175596524196","","","","","",""
"1485","","","","","","","","","","","","","89","89","89","0.5766267287703202","0.5766267287703202","0.5766267287703202"
"1600","","","","","","","","","","","","","96","96","96","0.5790747988387277","0.5790747988387277","0.5790747988387277"
"1602","","","","","","","96","96","96","0.5612498108059665","0.5612498108059665","0.5612498108059665","96","96","96","0.5786896566956389","0.5786896566956389","0.5786896566956389"
"1770","","","","","","","","","","","","","106","106","106","0.5735445765900152","0.5735445765900152","0.5735445765900152"
"1772","","","","","","","106","106","106","0.5526960205250786","0.5526960205250786","0.5526960205250786","106","106","106","0.5829628365662042","0.5829628365662042","0.5829628365662042"

==> results/performance/methodscmp.csv <==
id,f1,rec,pre,mcc,acc,mod_type
1,0.026513477684489615,0.01359311282283643,0.5357142857142857,0.0621501377471026,0.8162175690331193,abaseline
2,0.6821537907437422,0.8581785228817399,0.5660490137477585,0.6132081719151128,0.8527571535830483,albert
3,0.710104914411927,0.8740371545083824,0.5979541227526348,0.6479263108752806,0.8686076582964879,distilbert
4,0.7143123717111401,0.8672405980969642,0.6072335025380711,0.6520645653288129,0.8722783014932843,roberta


==> results/performance/metricscmp.csv <==
id,f1,rec,pre,mcc,acc,coefficient
1,0.7143123717111401,0.8672405980969642,0.6072335025380711,0.6520645653288129,0.8722783014932843,pearson
2,0.6976292265837545,0.8705140640155189,0.5820363164721142,0.6394276106594784,0.8701927087678318,spearman
3,0.8873558687296738,0.8794686462199648,0.8953858392999204,0.8042169516616485,0.9042593290614399,theilsu


==> results/performance/metricscmpold.csv <==
id,f1,rec,pre,mcc,acc,metric
1,0.7143123717111401,0.8672405980969642,0.6072335025380711,0.6520645653288129,0.8722783014932843,pearson


==> results/performance/nrchars.csv <==
id,f1,rec,pre,mcc,acc,test_name
1,0.582089552238806,0.8297872340425532,0.4482758620689655,0.41869591800449446,0.6955694482196249,L1-0-0.25
2,0.6408797876374669,0.8219844357976653,0.5251709136109385,0.5481951712941747,0.8150390625,L1-0.25-0.5
3,0.8537284894837476,0.9047619047619048,0.8081447963800905,0.8262753143555951,0.9509536784741145,L1-0.5-1


==> results/performance/nrtokens.csv <==
id,f1,rec,pre,mcc,acc,test_name
1,0.6464909992173233,0.8371621621621622,0.5265618359541011,0.5877301723337267,0.8590157111642909,N1-0-0.25
2,0.6464909992173233,0.8371621621621622,0.5265618359541011,0.5877301723337267,0.8590157111642909,N1-0.25-0.5
3,0.7143123717111401,0.8672405980969642,0.6072335025380711,0.6520645653288129,0.8722783014932843,N1-0.5-1


==> results/performance/spnrchars.csv <==
id,f1,rec,pre,mcc,acc,test_name
1,0.5542353392104256,0.8348729792147807,0.41480206540447506,0.39804595220897654,0.6803188565145685,L1-0-0.25
2,0.6198969480776853,0.8372591006423983,0.4921334172435494,0.5371257611354563,0.8115172955974843,L1-0.25-0.5
3,0.8376327769347496,0.8970747562296858,0.7855787476280834,0.8102663446753484,0.9493291239147593,L1-0.5-1


==> results/performance/spnrtokens.csv <==
id,f1,rec,pre,mcc,acc,test_name
1,0.6301443078567611,0.8445558739255015,0.5025575447570333,0.5767732240993684,0.8568177115663149,N1-0-0.25
2,0.6301443078567611,0.8445558739255015,0.5025575447570333,0.5767732240993684,0.8568177115663149,N1-0.25-0.5
3,0.6976292265837545,0.8705140640155189,0.5820363164721142,0.6394276106594784,0.8701927087678318,N1-0.5-1


==> results/performance/spstrongcmp.csv <==
id,f1,rec,pre,mcc,acc,r
1,0.7175695225847935,0.8678071539657853,0.611674431351055,0.6399266492444992,0.8534245432551931,0.8
2,0.6976292265837545,0.8705140640155189,0.5820363164721142,0.6394276106594784,0.8701927087678318,0.9
3,0.6546834431795486,0.913091922005571,0.5102739726027398,0.611297016641428,0.8557604071077,0.95
4,0.6197701149425288,0.9232876712328767,0.46643598615916954,0.5939418928189842,0.8620171852840577,0.99


==> results/performance/sptqualicmp.csv <==
id,f1,rec,pre,mcc,acc,separation
1,0.6146581035134114,0.8175879396984924,0.49243341404358354,0.5451319069941818,0.8356031912321702,datasep
2,0.6976292265837545,0.8705140640155189,0.5820363164721142,0.6394276106594784,0.8701927087678318,defsep


==> results/performance/sptquantcmp.csv <==
id,f1,rec,pre,mcc,acc,testratio
1,0.6976292265837545,0.8705140640155189,0.5820363164721142,0.6394276106594784,0.8701927087678318,0.2
2,0.6606530420483909,0.8407270118378573,0.544110818758706,0.5917449963217694,0.8493576374405606,0.8
3,0.2808022922636100,1.0,0.16333333333333300,0.0,0.16333333333333300,1


==> results/performance/spwordratio.csv <==
id,f1,rec,pre,mcc,acc,test_name
1,0.6755753526354863,0.8904109589041096,0.5442583732057417,0.5867119596682712,0.8115296147211041,W1-0-0.25
2,0.6755753526354863,0.8904109589041096,0.5442583732057417,0.5867119596682712,0.8115296147211041,W1-0.25-0.5
3,0.6976292265837545,0.8705140640155189,0.5820363164721142,0.6394276106594784,0.8701927087678318,W1-0.5-1


==> results/performance/strongcmp.csv <==
id,f1,rec,pre,mcc,acc,r
1,0.7224176527022705,0.8605714285714285,0.6224855332047396,0.6429031295998967,0.8551764411445733,0.8
2,0.7143123717111401,0.8672405980969642,0.6072335025380711,0.6520645653288129,0.8722783014932843,0.9
3,0.6770575936133815,0.9123975409836066,0.538229072227259,0.6278104401922058,0.8582631183782431,0.95
4,0.6489221293444787,0.9276729559748428,0.4989851150202977,0.6179142867726164,0.8668557604071077,0.99


==> results/performance/tqualicmp.csv <==
id,f1,rec,pre,mcc,acc,separation
1,0.6016562447186075,0.8500477554918816,0.4656029296364112,0.5288884544974828,0.8100572165363848,datasep
2,0.7143123717111401,0.8672405980969642,0.6072335025380711,0.6520645653288129,0.8722783014932843,defsep


==> results/performance/tquantcmp.csv <==
id,f1,rec,pre,mcc,acc,testratio
1,0.7143123717111401,0.8672405980969642,0.6072335025380711,0.6520645653288129,0.8722783014932843,0.2
2,0.6708046798249532,0.8421347684718018,0.5574025974025975,0.5967220660933944,0.8462501042796363,0.8
3,0.2857142857142860,1.0,0.16666666666666700,0,0.16666666666666700,1

==> results/performance/tunrchars.csv <==
id,f1,rec,pre,mcc,acc,test_name
1,0.8177073960770199,0.7770177838577291,0.8628940372199012,0.689280926101272,0.8469788519637462,L1-0-0.25
2,0.8892794376098418,0.9032130107100357,0.8757692307692307,0.8164243733479707,0.9119018023617154,L1-0.25-0.5
3,0.9247253246163625,0.9273356401384083,0.9221296631655197,0.8669949903001155,0.9346472211273157,L1-0.5-1


==> results/performance/tunrtokens.csv <==
id,f1,rec,pre,mcc,acc,test_name
1,0.8570534876446668,0.8419111998770933,0.8727504379678293,0.7727607346998084,0.8936652899773138,N1-0-0.25
2,0.8570534876446668,0.8419111998770933,0.8727504379678293,0.7727607346998084,0.8936652899773138,N1-0.25-0.5
3,0.8873558687296738,0.8794686462199648,0.8953858392999204,0.8042169516616485,0.9042593290614399,N1-0.5-1


==> results/performance/tustrongcmp.csv <==
id,f1,rec,pre,mcc,acc,r
1,0.9005401970130282,0.8885604228254054,0.9128474139517762,0.8156542748836444,0.9082380533567869,0.8
2,0.8873558687296738,0.8794686462199648,0.8953858392999204,0.8042169516616485,0.9042593290614399,0.9


==> results/performance/tutqualicmp.csv <==
id,f1,rec,pre,mcc,acc,separation
1,0.7836647942917869,0.7756962532558606,0.7917987524286737,0.634285512446106,0.823186367772355,datasep
2,0.8873558687296738,0.8794686462199648,0.8953858392999204,0.8042169516616485,0.9042593290614399,defsep


==> results/performance/tutquantcmp.csv <==
id,f1,rec,pre,mcc,acc,testratio
1,0.8873558687296738,0.8794686462199648,0.8953858392999204,0.8042169516616485,0.9042593290614399,0.2
2,0.8273999567899752,0.8436008517512299,0.8118095955908331,0.6943708980762173,0.8494351199388527,0.8
3,0.7277570591369210,1.0,0.5720268006700170,0.0,0.5720268006700170,1


==> results/performance/tuwordratio.csv <==
id,f1,rec,pre,mcc,acc,test_name
1,0.8639446366782008,0.8265360169491526,0.9048999710060888,0.7813536372356198,0.8953810131971052,W1-0-0.25
2,0.8808592123886437,0.8625468775476928,0.8999659748213679,0.8043191880089762,0.9063910512199909,W1-0.25-0.5
3,0.8975819097136255,0.9086048454469507,0.8868232224396608,0.8170170226093376,0.9096797671033479,W1-0.5-1


==> results/performance/wordratio.csv <==
id,f1,rec,pre,mcc,acc,test_name
1,0.6899801587301588,0.8831746031746032,0.5661375661375662,0.5991255073298081,0.819416353655013,W1-0-0.25
2,0.6899801587301588,0.8831746031746032,0.5661375661375662,0.5991255073298081,0.819416353655013,W1-0.25-0.5
3,0.7143123717111401,0.8672405980969642,0.6072335025380711,0.6520645653288129,0.8722783014932843,W1-0.5-1


==> results/prediction/jaccardpearsonperc.csv <==
1,0.63120635823464267488644661141147
2,0.63120635823464267488644661141147
3,0.63120635823464267488644661141147
4,0.63120635823464267488644661141147
5,0.63120635823464267488644661141147
6,0.63120635823464267488644661141147
7,0.63120635823464267488644661141147
8,0.63120635823464267488644661141147
9,0.63120635823464267488644661141147
10,0.63120635823464267488644661141147
11,0.63120635823464267488644661141147
12,0.63120635823464267488644661141147
13,0.63120635823464267488644661141147
14,0.63120635823464267488644661141147
15,0.63120635823464267488644661141147
16,0.63120635823464267488644661141147
17,0.63120635823464267488644661141147
18,0.63120635823464267488644661141147
19,0.63120635823464267488644661141147
20,0.63120635823464267488644661141147
21,0.63120635823464267488644661141147
22,0.63120635823464267488644661141147
23,0.63120635823464267488644661141147
24,0.63120635823464267488644661141147
25,0.63120635823464267488644661141147
26,0.63120635823464267488644661141147
27,0.63120635823464267488644661141147
28,0.63120635823464267488644661141147
29,0.63120635823464267488644661141147
30,0.63120635823464267488644661141147
31,0.63120635823464267488644661141147
32,0.63120635823464267488644661141147
33,0.63120635823464267488644661141147
34,0.63120635823464267488644661141147
35,0.63120635823464267488644661141147
36,0.63120635823464267488644661141147
37,0.63120635823464267488644661141147
38,0.63120635823464267488644661141147
39,0.63120635823464267488644661141147
40,0.63120635823464267488644661141147
41,0.63120635823464267488644661141147
42,0.63120635823464267488644661141147
43,0.63120635823464267488644661141147
44,0.63120635823464267488644661141147
45,0.63120635823464267488644661141147
46,0.63120635823464267488644661141147
47,0.63120635823464267488644661141147
48,0.63120635823464267488644661141147
49,0.63120635823464267488644661141147
50,0.63120635823464267488644661141147
51,0.63120635823464267488644661141147
52,0.63120635823464267488644661141147
53,0.63120635823464267488644661141147
54,0.63120635823464267488644661141147
55,0.63120635823464267488644661141147
56,0.63120635823464267488644661141147
57,0.63120635823464267488644661141147
58,0.63120635823464267488644661141147
59,0.63120635823464267488644661141147
60,0.63120635823464267488644661141147
61,0.63120635823464267488644661141147
62,0.63120635823464267488644661141147
63,0.63120635823464267488644661141147
64,0.63120635823464267488644661141147
65,0.63120635823464267488644661141147
66,0.63120635823464267488644661141147
67,0.63120635823464267488644661141147
68,0.63120635823464267488644661141147
69,0.63120635823464267488644661141147
70,0.63120635823464267488644661141147
71,0.63120635823464267488644661141147
72,0.63120635823464267488644661141147
73,0.63120635823464267488644661141147
74,0.63120635823464267488644661141147
75,0.63120635823464267488644661141147
76,0.63120635823464267488644661141147
77,0.63120635823464267488644661141147
78,0.63120635823464267488644661141147
79,0.63120635823464267488644661141147
80,0.63120635823464267488644661141147
81,0.63120635823464267488644661141147
82,0.63120635823464267488644661141147
83,0.63120635823464267488644661141147
84,0.63120635823464267488644661141147
85,0.63120635823464267488644661141147
86,0.63120635823464267488644661141147
87,0.63120635823464267488644661141147
88,0.63120635823464267488644661141147
89,0.63120635823464267488644661141147
90,0.63120635823464267488644661141147
91,0.63120635823464267488644661141147
92,0.64532457528809626768969064254127
93,0.70384128280318847474895013504331
94,0.42658634080253472887631211077612
95,0.42658634080253472887631211077612
96,0.42658634080253472887631211077612
97,0.42658634080253472887631211077612
98,0.42658634080253472887631211077612
99,0.51561303900105437272380721701751


==> results/prediction/jaccardspearmanperc.csv <==
1,0.66604973170139580873430910455452
2,0.66604973170139580873430910455452
3,0.66604973170139580873430910455452
4,0.66604973170139580873430910455452
5,0.66604973170139580873430910455452
6,0.66604973170139580873430910455452
7,0.66604973170139580873430910455452
8,0.66604973170139580873430910455452
9,0.66604973170139580873430910455452
10,0.66604973170139580873430910455452
11,0.66604973170139580873430910455452
12,0.66604973170139580873430910455452
13,0.66604973170139580873430910455452
14,0.66604973170139580873430910455452
15,0.66604973170139580873430910455452
16,0.66604973170139580873430910455452
17,0.66604973170139580873430910455452
18,0.66604973170139580873430910455452
19,0.66604973170139580873430910455452
20,0.66604973170139580873430910455452
21,0.66604973170139580873430910455452
22,0.66604973170139580873430910455452
23,0.66604973170139580873430910455452
24,0.66604973170139580873430910455452
25,0.66604973170139580873430910455452
26,0.66604973170139580873430910455452
27,0.66604973170139580873430910455452
28,0.66604973170139580873430910455452
29,0.66604973170139580873430910455452
30,0.66604973170139580873430910455452
31,0.66604973170139580873430910455452
32,0.66604973170139580873430910455452
33,0.66604973170139580873430910455452
34,0.66604973170139580873430910455452
35,0.66604973170139580873430910455452
36,0.66604973170139580873430910455452
37,0.66604973170139580873430910455452
38,0.66604973170139580873430910455452
39,0.66604973170139580873430910455452
40,0.66604973170139580873430910455452
41,0.66604973170139580873430910455452
42,0.66604973170139580873430910455452
43,0.66604973170139580873430910455452
44,0.66604973170139580873430910455452
45,0.66604973170139580873430910455452
46,0.66604973170139580873430910455452
47,0.66604973170139580873430910455452
48,0.66604973170139580873430910455452
49,0.66604973170139580873430910455452
50,0.66604973170139580873430910455452
51,0.66604973170139580873430910455452
52,0.66604973170139580873430910455452
53,0.66604973170139580873430910455452
54,0.66604973170139580873430910455452
55,0.66604973170139580873430910455452
56,0.66604973170139580873430910455452
57,0.66604973170139580873430910455452
58,0.66604973170139580873430910455452
59,0.66604973170139580873430910455452
60,0.66604973170139580873430910455452
61,0.66604973170139580873430910455452
62,0.66604973170139580873430910455452
63,0.66604973170139580873430910455452
64,0.66604973170139580873430910455452
65,0.66604973170139580873430910455452
66,0.66604973170139580873430910455452
67,0.66604973170139580873430910455452
68,0.66604973170139580873430910455452
69,0.66604973170139580873430910455452
70,0.66604973170139580873430910455452
71,0.66604973170139580873430910455452
72,0.66604973170139580873430910455452
73,0.66604973170139580873430910455452
74,0.66604973170139580873430910455452
75,0.66604973170139580873430910455452
76,0.66604973170139580873430910455452
77,0.66604973170139580873430910455452
78,0.66604973170139580873430910455452
79,0.66604973170139580873430910455452
80,0.66604973170139580873430910455452
81,0.66604973170139580873430910455452
82,0.66604973170139580873430910455452
83,0.66604973170139580873430910455452
84,0.66604973170139580873430910455452
85,0.66604973170139580873430910455452
86,0.66604973170139580873430910455452
87,0.66604973170139580873430910455452
88,0.66604973170139580873430910455452
89,0.66604973170139580873430910455452
90,0.66604973170139580873430910455452
91,0.66604973170139580873430910455452
92,0.66975569678032009279357994231455
93,0.71177588526749800667705238210631
94,0.58180155141517631076778240552583
95,0.58180155141517631076778240552583
96,0.58180155141517631076778240552583
97,0.58180155141517631076778240552583
98,0.58180155141517631076778240552583
99,0.51936335382862455438857308669338


==> results/prediction/jaccardtheilsuperc.csv <==
1,0.7569281411512424210156062244867907705124904771579565164020831909
2,0.7569281411512424210156062244867907705124904771579565164020831909
3,0.7569281411512424210156062244867907705124904771579565164020831909
4,0.7569281411512424210156062244867907705124904771579565164020831909
5,0.7569281411512424210156062244867907705124904771579565164020831909
6,0.7569281411512424210156062244867907705124904771579565164020831909
7,0.7569281411512424210156062244867907705124904771579565164020831909
8,0.7569281411512424210156062244867907705124904771579565164020831909
9,0.7569281411512424210156062244867907705124904771579565164020831909
10,0.7569281411512424210156062244867907705124904771579565164020831909
11,0.7569281411512424210156062244867907705124904771579565164020831909
12,0.7569281411512424210156062244867907705124904771579565164020831909
13,0.7569281411512424210156062244867907705124904771579565164020831909
14,0.7569281411512424210156062244867907705124904771579565164020831909
15,0.7569281411512424210156062244867907705124904771579565164020831909
16,0.7569281411512424210156062244867907705124904771579565164020831909
17,0.7569281411512424210156062244867907705124904771579565164020831909
18,0.7569281411512424210156062244867907705124904771579565164020831909
19,0.7569281411512424210156062244867907705124904771579565164020831909
20,0.7569281411512424210156062244867907705124904771579565164020831909
21,0.7569281411512424210156062244867907705124904771579565164020831909
22,0.7569281411512424210156062244867907705124904771579565164020831909
23,0.7569281411512424210156062244867907705124904771579565164020831909
24,0.7569281411512424210156062244867907705124904771579565164020831909
25,0.7569281411512424210156062244867907705124904771579565164020831909
26,0.7569281411512424210156062244867907705124904771579565164020831909
27,0.7569281411512424210156062244867907705124904771579565164020831909
28,0.7569281411512424210156062244867907705124904771579565164020831909
29,0.7569281411512424210156062244867907705124904771579565164020831909
30,0.7569281411512424210156062244867907705124904771579565164020831909
31,0.7569281411512424210156062244867907705124904771579565164020831909
32,0.7569281411512424210156062244867907705124904771579565164020831909
33,0.7569281411512424210156062244867907705124904771579565164020831909
34,0.7569281411512424210156062244867907705124904771579565164020831909
35,0.7569281411512424210156062244867907705124904771579565164020831909
36,0.7569281411512424210156062244867907705124904771579565164020831909
37,0.7569281411512424210156062244867907705124904771579565164020831909
38,0.7569281411512424210156062244867907705124904771579565164020831909
39,0.7569281411512424210156062244867907705124904771579565164020831909
40,0.7569281411512424210156062244867907705124904771579565164020831909
41,0.7569281411512424210156062244867907705124904771579565164020831909
42,0.7569281411512424210156062244867907705124904771579565164020831909
43,0.7569281411512424210156062244867907705124904771579565164020831909
44,0.7569281411512424210156062244867907705124904771579565164020831909
45,0.7569281411512424210156062244867907705124904771579565164020831909
46,0.7569281411512424210156062244867907705124904771579565164020831909
47,0.7569281411512424210156062244867907705124904771579565164020831909
48,0.7569281411512424210156062244867907705124904771579565164020831909
49,0.7569281411512424210156062244867907705124904771579565164020831909
50,0.7569281411512424210156062244867907705124904771579565164020831909
51,0.7569281411512424210156062244867907705124904771579565164020831909
52,0.7569281411512424210156062244867907705124904771579565164020831909
53,0.7569281411512424210156062244867907705124904771579565164020831909
54,0.7569281411512424210156062244867907705124904771579565164020831909
55,0.7569281411512424210156062244867907705124904771579565164020831909
56,0.7569281411512424210156062244867907705124904771579565164020831909
57,0.7569281411512424210156062244867907705124904771579565164020831909
58,0.7569281411512424210156062244867907705124904771579565164020831909
59,0.7569281411512424210156062244867907705124904771579565164020831909
60,0.7569281411512424210156062244867907705124904771579565164020831909
61,0.7569281411512424210156062244867907705124904771579565164020831909
62,0.7569281411512424210156062244867907705124904771579565164020831909
63,0.7569281411512424210156062244867907705124904771579565164020831909
64,0.7569281411512424210156062244867907705124904771579565164020831909
65,0.7569281411512424210156062244867907705124904771579565164020831909
66,0.7569281411512424210156062244867907705124904771579565164020831909
67,0.7569281411512424210156062244867907705124904771579565164020831909
68,0.7569281411512424210156062244867907705124904771579565164020831909
69,0.7569281411512424210156062244867907705124904771579565164020831909
70,0.7569281411512424210156062244867907705124904771579565164020831909
71,0.7569281411512424210156062244867907705124904771579565164020831909
72,0.7569281411512424210156062244867907705124904771579565164020831909
73,0.7569281411512424210156062244867907705124904771579565164020831909
74,0.7569281411512424210156062244867907705124904771579565164020831909
75,0.7569281411512424210156062244867907705124904771579565164020831909
76,0.7569281411512424210156062244867907705124904771579565164020831909
77,0.7569281411512424210156062244867907705124904771579565164020831909
78,0.7569281411512424210156062244867907705124904771579565164020831909
79,0.7569281411512424210156062244867907705124904771579565164020831909
80,0.7569281411512424210156062244867907705124904771579565164020831909
81,0.7569281411512424210156062244867907705124904771579565164020831909
82,0.7569281411512424210156062244867907705124904771579565164020831909
83,0.7569281411512424210156062244867907705124904771579565164020831909
84,0.7569281411512424210156062244867907705124904771579565164020831909
85,0.7569281411512424210156062244867907705124904771579565164020831909
86,0.7569281411512424210156062244867907705124904771579565164020831909
87,0.7569281411512424210156062244867907705124904771579565164020831909
88,0.7569281411512424210156062244867907705124904771579565164020831909
89,0.7569281411512424210156062244867907705124904771579565164020831909
90,0.7569281411512424210156062244867907705124904771579565164020831909
91,0.7569281411512424210156062244867907705124904771579565164020831909
92,0.7569281411512424210156062244867907705124904771579565164020831909
93,0.7622636759961401670670707014608844490319236492294388124115834182
94,0.7876531270409752028348983231104670982345718294433114511117824085
95,0.767618121413593682458940916842708547075418825745979525666958
96,0.767618121413593682458940916842708547075418825745979525666958
97,0.767618121413593682458940916842708547075418825745979525666958
98,0.767618121413593682458940916842708547075418825745979525666958
99,0.80252368690897255423531242060966


==> results/prediction/pearsonperc.csv <==
1,0.2978309295982565717796236993399445894130191590129237581810324963786812
2,0.2988877993845630287401707444884279385140659578395887451732371441625793
3,0.2994221389808546255311314256495485793706150724549974377843727111613959
4,0.2982473892787579824143099088297573697059704624474001220109554746578932
5,0.2983837926619344377356501517437033488479248285531526963070468099950782
6,0.2980702586957942578477757464981020782842167900738947836355225499320964
7,0.2985052795290807422983839921511122765091358545510417474682376091776560
8,0.2987383841745824243832423646690458183976746020392377698087275669289354
9,0.2987383841745824243832423646690458183976746020392377698087275669289354
10,0.2984099670491711797425657339819246085600438056815325723608452721937174
11,0.2986159709330646358417718354024928033326644640171584819828916531253516
12,0.2979819638352157495594516267209478355448347724873146298791272624211116
13,0.2983718689795295458653033815452494976589765817536672051955399540900856
14,0.2968077054405635125842034570881213709127222283561374568715271333390411
15,0.2967398305845012729780227282035040270786479101510966257159624136282616
16,0.2957095884659470626483895888258164457437134500036691061152514014593383
17,0.2949629332336440343913219749028162441714518553243831743530059348713945
18,0.2924561954974806097478664808399415546871146610090038291235335072353477
19,0.2922265474869881930669740117090393570699457299686404615277547207529977
20,0.2920038237322592691350859951963028849447969034853338723456715757911000
21,0.2905949767445633157798538082049831700457431176755325932535116102765657
22,0.2885176875058644443693820771594760567584255787597825763099788375995746
23,0.2890043922950713612887863350512083921343579857998421111411131937775165
24,0.2866463094813912764687080614751125229447847568776763874394814277678428
25,0.2839464721428159294240952536071786576314191526825901570742009796118698
26,0.2840303057216558892103430342570374199820087920764507997793746613881037
27,0.2806425168812917746047715848861117801752383257118812865367785690989510
28,0.2811724638891116500504108645204650228369104665740575906125824342720529
29,0.2805950913346269924554127867038609509564628889446694443942226911715680
30,0.2809509478022764551082121686885904720456125187087050198311011745762561
31,0.2783434436553370947292703379011933076425625059269378391799155235497329
32,0.2748182020339689555656512322859814640035132886569510871776790714335012
33,0.2713358015172183159718979625321181228931499791773317977985990743279964
34,0.2703532616875549552326542677441976344334939069299567083285434974394629
35,0.2649780340717052850430698422545014618683123509153853347207945214178897
36,0.2654715247299239557583538056343823442665443767788714079378804664598388
37,0.2652593088126804322758729976950297531537190930763778586240624804338127
38,0.2567883458392243062280918583674611218874656737079658138643808426810988
39,0.2567883458392243062280918583674611218874656737079658138643808426810988
40,0.2567883458392243062280918583674611218874656737079658138643808426810988
41,0.2578469829681414347584584525392210676528367472806376225752759539222325
42,0.2580666708449578931989181672288054436748256920415987506163206339994454
43,0.2582913647759186994125329137899096870015138558188512023052311635007542
44,0.2580251918935661609346303426699378757844815172334837001967203537371308
45,0.2579462769541425882392014399943566736939518608707607213243838165721249
46,0.2592489670625777197364177827361938820030643479864717427762696395012841
47,0.2614357241624489484469801622787898606860107890900217620476577110662152
48,0.2645195129538214422411031669620580050911601129974899106739120115673162
49,0.2621406481252460626002920993242224151946028921121279091620024048546386
50,0.2643612838663540314662574347685382020766620958083619456970541216907702
51,0.2664163366320716490896464785185290529891030467225937048377634154654291
52,0.2681005210603071847055216927323332022746506266543701388813165868904619
53,0.2709376907713156448366392339221290510453359811836457986555179428510383
54,0.2733661852120307704056064187876909523204193198825320343167910395386429
55,0.2759074662265761528992513880461417599310409499697884327502163714109272
56,0.2754707521824056894945679170418954981960747318710477058003594885158474
57,0.2740974422589951142089594929394866681764627057569701912831506304548960
58,0.2779276110914825560583392903275609416426110164368847389506553064503873
59,0.2793717558881035190325386341310013855666702678717185090675396306376840
60,0.2831829960045452420187932402144714062292984649769409388054787526749069
61,0.2876335828140873824513752809362368565504440136034755954545991802163779
62,0.2948092727856457652935162904005771299336213272772697787542247572805519
63,0.297684856876305940802699418228999909542817503596465119051080383077
64,0.304998653518577543593151755802891830467186766704077926894193674485
65,0.309491049454461858644419509720970777023295863044714777043399019733
66,0.312142543498897825144102947603311440035465625799455549751843294113
67,0.315150646222495952597446855252079822042335538417535495034785469029
68,0.327114615530647560068831479699900206824437591664458533115752088139
69,0.328408777750407257975077008831626347497906608650711789742994645583
70,0.334778518887992424780912201750088029191474768231461300734355842393
71,0.343599067122243134825362948790977120563366511666309714077879235307
72,0.349282358143002199355613758051537537501663294149272447291844781994
73,0.350536762066549801784779378197622857252243646054941473718728774846
74,0.361517518137751338755300462850285866890081756167572178886933633498
75,0.383907538798929349747732141873568382353811202941361161817808239844
76,0.391879962508900331771356801510144809153961740391380744358276168801
77,0.393745660606591443313894107637419870740092402317313481384657660840
78,0.410598931256742333805637752415832529881713497867915160187075247515
79,0.420844356109300975923611974380743391818297517541615923522437856668
80,0.432304718994391760798814676859882730718400469612524732573681440487
81,0.445878444019890103826736302587023805366259029227782922240735761960
82,0.461203311883419939343647387185848249746247258113917442378903063426
83,0.471778834079274327117480873183563703294532077945112122734308612098
84,0.499891900967297811485924725244207589304429289083477928633469808971
85,0.516018822204127090971851294597453958757944706396748816506119025120
86,0.537026865367158979600440531950812136295479870075932892183579806208
87,0.566184797532267637370520270946650583597066955257725120037982946090
88,0.602135867243404786605888801011092427409205790747203510003988911466
89,0.637787718145704722983844345587516912126860593217870250521698587270
90,0.686483824369635437431118079018817847684765262316535422248266260175
91,0.73482387550251893735348325732965
92,0.76247680985156704744457805189093
93,0.81681147768376292465339733620641
94,0.84487159142167664307522813295926
95,0.79078135571880766849750740784467
96,0.79078135571880766849750740784467
97,0.81787403211968428946357478760207
98,0.82853658991626419837496138134027
99,0.79864810241329075127213955018466


==> results/prediction/spearmanperc.csv <==
1,0.2982541724451048096465231219652697502670228585
2,0.3008804841526205635742281815353251446880048567
3,0.3020749346652805548204212994185419338495403882
4,0.3027499215779930406381548860095175030623196941
5,0.3034223180671228144597142505073087549216244007
6,0.3054069934969447647763612423785724673188285672
7,0.3044458309492789279562806052554257816441764949
8,0.3062197618783398797457809975009319170562267964
9,0.3083533485796283236760342920826111374108344491
10,0.3110620274946016541782953203964289537383041302
11,0.3134045817700493970746044664246149724336095493
12,0.3148761889471881876011620896370110767176068843
13,0.3170805161827285979047258128464903733222323872
14,0.3200401684692429265610614865046377274031911042
15,0.3234063433398660139052829844699736698560423401
16,0.3245235735074776550695214089227584941072692467
17,0.3284796302855316082898846520083744826977712007
18,0.3306464365675800885633984086789853740616371983
19,0.3300333537801817381752408063719833243397908993
20,0.3311141871820642567659864122211930332706323646
21,0.3340798843581860040176129643273022300589368109
22,0.3362498942342805753151904079597238794845773114
23,0.3377262066597294395529226492027482419375886089
24,0.3411784696128159668324226693280642714509647259
25,0.3434239632979555592017151483217761201217654027
26,0.3468120384045691365790525587361250990169381601
27,0.3496007532111260390435613012084928255055429994
28,0.3514435983018908170777723469853585263805724069
29,0.3533630878475299509170701209093662447428909418
30,0.3553103888667075347770736715650638502269558295
31,0.3575650408467344526607003395709748937541986448
32,0.3610782930120555391709627839881726144229724691
33,0.3632584572218283958830459615536361368074223230
34,0.3651776260377373114881785986010845949674246976
35,0.3670983418470452041734521987559094964713546581
36,0.3691768176681440522439060856071586119733250827
37,0.3720104118399886495063090614122793090674191386
38,0.3742278387911761870240556335259960567482972516
39,0.3777500203642335755997032853204757316125078078
40,0.37983970370744898133731339359181
41,0.38275783836007494936175761089524
42,0.38564780072467915525218499200461
43,0.38882689570694956473952383765921
44,0.39241942061906233856082468881668
45,0.39641538107839075809604273647466
46,0.40164212719647152159770212635578
47,0.40513704947883722320181112596045
48,0.41005144775880678763238934989741
49,0.41507243350637390471261066638296
50,0.41858992589522691933546036890464
51,0.42348333360005328727266525661715
52,0.42838353645072086918177687838706
53,0.43367153858268189460203217342420
54,0.44013397497332269250118094619402
55,0.44693807283793370483350440200033
56,0.45300558952330791772281287147711
57,0.45919026925696536030744209702367
58,0.46537168129977192480188266871927
59,0.47198900383771939135976273018794
60,0.47722849820085716471898038864685
61,0.48359489204796676915924280339204
62,0.49208500842485434859349695808320
63,0.49920551463267891872439143075456
64,0.50796583546263182696145212902031
65,0.51582134301273197331293091631463
66,0.52381847468924349450229558391950
67,0.52990917023598866738227005906183
68,0.53799613712267138766744055521372
69,0.54684582229446960430694404376006
70,0.55686793247432870499330124194648
71,0.57015232324221547218569458702872
72,0.58485961912708366502034151966747
73,0.60161863881338931813432042404110
74,0.61189668336668530415363082414817
75,0.62240119063583010894721268568615
76,0.63380082190749194217320137955927
77,0.64696654977958035819052724597771
78,0.66156883528303725636695088763936
79,0.68212488741075515219849271926451
80,0.70320194222368826066021384096609
81,0.72182816514558899357962465511921
82,0.74089321106087479068644527187577
83,0.76526866826490960636320659918261
84,0.78556833914750388633829801512374
85,0.80976934538760468424621489177180
86,0.83655200124009917726248511124729
87,0.86862384501152833523587202015601
88,0.88935291386489557935272396731997
89,0.90959268938998319734210078785704
90,0.93140611397698140135647669138443
91,0.94459489320671233730116160643931
92,0.94907757757531198741512210293208
93,0.95845811435631931236139393402809
94,0.96256375600302708771928290049739
95,0.97123138965756730811775071347054
96,0.98025883372631355364617073209140
97,0.99592311169160833407283710334051
98,0.99670196371700512679887159028153
99,0.99755572702210321429315806623332


==> results/prediction/theilsuperc.csv <==
1,0.5356192362683131166858452575326780185587426564937080898733070592
2,0.5393661044633149370856291675219223096975923241504948650844000041
3,0.5411403320266111379520957711337998705014314884669278522675493273
4,0.5414259686619996361073185016076790375104725340206882796963173331
5,0.5431039202311248861471497064109260825996141304472240058936526085
6,0.5443628615463897633244507947179298973207746976421302965772986533
7,0.5454230282080629526758859030107065515448863984996967524063922231
8,0.5455206150177842126682980596142894322730847752578108550541411821
9,0.5458608777819072585481377226769606955523507865876504635531831267
10,0.5474041440360735524577484652766011430332696447684792907473528328
11,0.5489938536358412037085474772601913265191337469825257381577884871
12,0.5502801377070354455014767744696462596878297191349496588226508987
13,0.5509889277572956871363007206291730598374536758387107411849109229
14,0.5517966021874270629841305221747134670974695914818104983138487259
15,0.5522294276121518945948389878061560828169506486191830475087911573
16,0.5508494361487878864069826341381820860746747917287517770850543033
17,0.5514940825078929906427058059432651936026956554580267018383386680
18,0.5489544222069822459020251952986093739474855022867839602206775733
19,0.5493495489659172796342428018289912888619897684901489906508622541
20,0.5493324512083175750274790629863275828154780971849173373243857797
21,0.5491170023496273101323133605223971411271649375909792314857266375
22,0.5498385034687635421413480441838072050114914869607876458693734236
23,0.5507607977839122129489447757118967911233116201251206709841509469
24,0.5498213569199204173121096980432918510962210032430171476244831022
25,0.5524893968610973516421736187745390402311575063638707799429937041
26,0.5534590811522575269203748731397039700460479862877045303586631956
27,0.5559981143186227525409474013150813489549935544824013319089862775
28,0.5573800457488075619710599340297066739896514039707098734231889595
29,0.5593662990173764512792032722753557399695943013544963373948116624
30,0.5615520289237497079282564912366894888755610631083518600688719980
31,0.5644835795469974689842311283653248230955937511013719874908457609
32,0.5662493205054011570938066464967700978206179498784294586111099093
33,0.5683483198702720883123532337443740002177674983550806180094257591
34,0.5685574929903745029300398227993906563861803318355312516086633653
35,0.5692655912275287404861259243771509591617288195302657700803769848
36,0.5708560969209414967472425928949727214716389441972093659775139085
37,0.5704336795826776394144203966884906854994585399038406365392467741
38,0.5700391768279137426682871217087631896282053836322812214551048247
39,0.5719699565908525349538906113383930620019583726080036253015853276
40,0.5724889483839267436784131969473611759989075975973045344023321630
41,0.5730280273371154610451895376961016538498704141609639529503493207
42,0.5730767605440255382688763978021284063227468691648382932061663192
43,0.5723981251658221580163929143065934792757152106338571795264831584
44,0.5732620154824836345457261404363949962948536675064740271330746519
45,0.5727492557431794903544261414927890238473017255550564334003581078
46,0.5732481014097174414053151507898158025363140168600770263784334250
47,0.5741182413316030258320508453827079473763036514941880721653436413
48,0.5732102255848232665729312778936196987864345620643692180784016723
49,0.5729027177760660725647626695336229571700180413633830387835105183
50,0.5704740084920246747781061246622022750679624973864006528848617595
51,0.5684896718637405790340851080261058081039867564134101122532974378
52,0.5681594791615696343185770032963822050925008863036162007010678782
53,0.5680259247046731540710005538885528047972508396586722235083151720
54,0.5705598827728848135430955483677133846594023186100871780982055590
55,0.5695008601331127437234475216812615176408540735519059292707728705
56,0.5703998251385021750971991366914453333579338799283647840631818503
57,0.5723390151611831528419696709987633504035565727056521835785223156
58,0.5740823707105992790351842818523403925760108001610211343940516708
59,0.5723046439462406362843987450601479549287390821642433092266640021
60,0.5713114836490374433334801945097480540347199532246196946374989584
61,0.5695350208859185948387362187334237415664510704475242243714469576
62,0.5647106249519923516329669927929411732144147514572714249783404421
63,0.5613782526987736015130082014590815319454753235406680422217282655
64,0.5593866184714568395068655367751152314267704741807800207074772676
65,0.5583023644521349057568725072310735308424771939641422949308759089
66,0.5561933670414732333915096785349323991699962483090644359660840790
67,0.5536701546553295589849329302953946869784185330087949353289751935
68,0.5530494746117938468788047780534425826130282370550642591277988536
69,0.5531741867372375671848311724706924630934377468123846431329441723
70,0.5524908434181804256468252986513987658846791578639266968018514696
71,0.5533694195308880297239885919047909415083217700699506388506227083
72,0.5542268647810305107207608431730862463676788657547029767718576116
73,0.5531918937298563048229993231594023451955623163846840200609813394
74,0.5538573539935497146834022490774307196503569279827536205473611839
75,0.5556419646263221107066916523042439699317891895353771105109578687
76,0.5562437573799652287797670249289443703343936174439909412199393624
77,0.5566704652380606843161832413276046582929121614012653148812454804
78,0.5552573821841297018889721865402368395090762552790268923829517422
79,0.5583267004300804308270456397987767138788178430731747354803223568
80,0.5572515855894873056980067127462500031341768490293317973552968344
81,0.5603351623036785483917344211860875789184159454939859979326681210
82,0.5616281325645300178003658692401951034616052942073089390915944606
83,0.5659341021992005548319274969648968590485621801611484670740031406
84,0.5670399664475230229149144377507267638960247232545417015223059746
85,0.5654046524653065305682019147770018090043464034279103277583656938
86,0.5690657569645356660686813709490046247630558070407398951238702662
87,0.5697263169385275517647704333946527193356603746427508906343924384
88,0.5822623570376479349460257231358157102193190517826829515571674069
89,0.5843671058801179223567271006649865350535884581502651282044395039
90,0.5898751844156058745856619235201305895380344595374540730270174864
91,0.5959635945928433871305233835970988082220478203819260153379491922
92,0.5968705248422450649666775264738886104928366223078254038574704882
93,0.6162438640376708928753421192428475669727007940585753248974232270
94,0.6320722234472024641902989718242130361463308049423496401732599448
95,0.6446921889194046628786246207497350592035088498183409013599365720
96,0.6688191069417300261734100762384243772527415310314182951440617411
97,0.6670499151536282294352664195631684181756282259823252760125649572
98,0.6729964305619232794594552966421641673714440936191991637162653682
99,0.7449213115511830252830168335270437427046666883462675140611233960


==> results/tuning/pearsonAllJaccard.txt <==
0.05,0.22793983114241306
0.1,0.2832008456667096
0.15,0.3383667690395595
0.2,0.3797329956124643
0.25,0.4154137282271592

==> results/tuning/pearsonAllLM.txt <==
0.05, 0.24034720554430983
0.1, 0.3040450132089065
0.15, 0.34392561841698976
0.2, 0.4171407005866813
0.25, 0.46179023570178745

==> results/tuning/pearsonAllRandom.txt <==
0.05, 0.19035235187154764
0.1, 0.2492812296291213
0.15, 0.2891618348372045
0.2, 0.3504717466634645
0.25, 0.37607300922908016

==> results/tuning/pearsonLargeJaccard.txt <==
0.05,0.10413311688311688
0.1,0.1523759018759019
0.15,0.17114826839826838
0.2,0.21462806637806636
0.25,0.26097258297258297

==> results/tuning/pearsonLargeLM.txt <==
0.05,0.16961557283453832
0.1,0.24036757109455698
0.15,0.3828285574465773
0.2,0.45358055570659594
0.25,0.48283399488880474

==> results/tuning/pearsonLargeRandom.txt <==
0.05,0.05263444075906687
0.1,0.0856614648469356
0.15,0.17528138763525636
0.2,0.2309499211570878
0.25,0.28660757979446494

==> results/tuning/spearmanAllJaccard.txt <==
0.05,0.19963983499139748
0.1,0.24227688544094794
0.15,0.2768660448347948
0.2,0.35552362134393384
0.25,0.4078239541130166

==> results/tuning/spearmanAllLM.txt <==
0.05, 0.20236994219653193
0.1, 0.2942485549132949
0.15, 0.3436199421965319
0.2, 0.4104913294797689
0.25, 0.4623699421965319

==> results/tuning/spearmanAllRandom.txt <==
0.05, 0.1748699421965319
0.1, 0.21174855491329497
0.15, 0.2561199421965319
0.2, 0.32799855491329494
0.25, 0.3773699421965319

==> results/tuning/spearmanLargeJaccard.txt <==
0.05,0.08100896924426336
0.1,0.11503727753727754
0.15,0.15223453017570665
0.2,0.18303023229493817
0.25,0.26975850946439184

==> results/tuning/spearmanLargeLM.txt <==
0.05, 0.19555555555555637
0.1, 0.3333333333333339
0.15, 0.4711111111111115
0.2, 0.5333333333333337
0.25, 0.5733333333333341

==> results/tuning/spearmanLargeRandom.txt <==
0.05, 0.06222222222222307
0.1, 0.10222222222222266
0.15, 0.1422222222222227
0.2, 0.21777777777777851
0.25, 0.25333333333333385

==> results/tuning/theilsuAllJaccard.txt <==
0.05,0.0734616552239503
0.1,0.12452853006131695
0.15,0.19310000867377916
0.2,0.23545982705818772
0.25,0.30540167937708923

==> results/tuning/theilsuAllLM.txt <==
0.05, 0.3652173913043479
0.1, 0.46521739130434786
0.15, 0.5260869565217392
0.2, 0.5565217391304348
0.25, 0.6

==> results/tuning/theilsuAllRandom.txt <==
0.05, 0.10000000000000009
0.1, 0.17391304347826098
0.15, 0.20434782608695667
0.2, 0.24347826086956526
0.25, 0.30000000000000004

==> results/tuning/theilsuLargeJaccard.txt <==
0.05,0.050335664737838653
0.1,0.10896717010847445
0.15,0.16821459538850844
0.2,0.20147769903204685
0.25,0.24487500221195874

==> results/tuning/theilsuLargeLM.txt <==
0.05, 0.39555555555555566
0.1, 0.45777777777777784
0.15, 0.5422222222222222
0.2, 0.568888888888889
0.25, 0.5822222222222222

==> results/tuning/theilsuLargeRandom.txt <==
0.05, 0.07111111111111112
0.1, 0.11555555555555586
0.15, 0.1688888888888891
0.2, 0.24888888888888916
0.25, 0.2711111111111113

==> results/typed/typedpearson.csv <==
id,f1,pre,rec,acc,mcc,test_name
1,0.71,0.61,0.87,0.87,0.65,untyped
2,0.7240799551653280,0.6160203432930710,0.8781150883552330,0.8767831817802620,0.6647464398979480,typed

==> results/typed/typedspearman.csv <==
id,f1,pre,rec,acc,mcc,test_name
1,0.7,0.58,0.87,0.87,0.64,Untyped
2,0.6766781255654060,0.5396825396825400,0.906886517943744,0.85092183198465,0.6212001087033820,Typed

==> results/typed/typedtheilsu.csv <==
id,f1,pre,rec,acc,mcc,test_name
1,0.89,0.9,0.88,0.9,0.8,Untyped
2,0.9146869864037050,0.9366585067319460,0.8937226277372260,0.904343091678184,0.8071174542084050,Typed
